Nonlinear Schwarz preconditioning for Quasi-Newton methods

We propose the nonlinear restricted additive Schwarz (RAS) preconditioning strategy to improve the convergence speed of limited memory quasi-Newton (QN) methods. We consider both "left-preconditioning" and "right-preconditioning" strategies. As the application of the nonlinear preconditioning changes the standard gradients and Hessians to their preconditioned counterparts, the standard secant pairs cannot be used to approximate the preconditioned Hessians. We discuss how to construct the secant pairs in the preconditioned QN framework. Finally, we demonstrate the robustness and efficiency of the preconditioned QN methods using numerical experiments.

==> results/minsurf/AA-I-L/SD8_OV2_Mem1.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 9.03253e-01, 1.26223e-01, 2.46173e+01, 3.98760e-01
2, 1.64082e+00, 2.29293e-01, 2.03123e+01, 9.68769e-02
3, 6.44581e-01, 9.00755e-02, 4.56542e+00, 6.86014e-02
4, 4.02017e-01, 5.61790e-02, 8.58146e-01, 1.57628e-02
5, 5.15177e-01, 7.19923e-02, 1.02556e+00, 1.99268e-03
6, 3.18809e-01, 4.45512e-02, 6.69082e-01, 1.96277e-03
7, 1.77411e-01, 2.47919e-02, 2.99479e-01, 1.23495e-03
8, 4.86018e-02, 6.79175e-03, 1.96196e-01, 3.57740e-04
9, 4.10753e-02, 5.73998e-03, 8.85611e-02, 5.76600e-05
10, 3.82620e-02, 5.34684e-03, 9.89531e-02, 4.44594e-05
11, 6.78790e-02, 9.48560e-03, 1.11780e-01, 3.55582e-06
12, 4.94665e-02, 6.91259e-03, 6.41647e-02, 2.15750e-05
13, 1.19100e-02, 1.66433e-03, 2.98061e-02, 2.20165e-05
14, 3.60951e-03, 5.04403e-04, 1.58402e-02, 2.29920e-06
15, 1.05690e-02, 1.47694e-03, 1.83708e-02, 5.01145e-08
16, 9.54898e-03, 1.33440e-03, 1.27983e-02, 3.68752e-07
17, 2.40925e-03, 3.36675e-04, 5.69615e-03, 7.86961e-07
18, 3.17388e-04, 4.43526e-05, 2.48658e-03, 8.14193e-08
19, 1.50828e-03, 2.10771e-04, 2.94845e-03, 2.66759e-09
20, 1.49959e-03, 2.09557e-04, 2.21534e-03, 5.32343e-09
21, 3.68872e-04, 5.15472e-05, 9.29366e-04, 1.97286e-08
22, 6.69766e-05, 9.35949e-06, 3.42245e-04, 1.73753e-09
23, 1.66437e-04, 2.32584e-05, 3.78579e-04, 1.13325e-10
24, 1.58415e-04, 2.21373e-05, 2.71647e-04, 8.76823e-11
25, 3.70290e-05, 5.17453e-06, 1.05626e-04, 2.25348e-10
26, 8.53272e-06, 1.19239e-06, 3.37727e-05, 1.65561e-11
27, 1.20217e-05, 1.67994e-06, 3.24761e-05, 1.45883e-12
28, 1.01206e-05, 1.41428e-06, 2.02822e-05, 7.15650e-13
29, 2.27251e-06, 3.17567e-07, 7.35753e-06, 9.48353e-13
30, 5.45633e-07, 7.62482e-08, 2.15774e-06, 6.17284e-14

==> results/minsurf/AA-I-L/SD8_OV2_Mem10.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 9.03253e-01, 1.26223e-01, 2.46173e+01, 3.98760e-01
2, 1.64082e+00, 2.29293e-01, 2.03123e+01, 9.68769e-02
3, 6.27695e-01, 8.77158e-02, 3.81615e+00, 7.25954e-02
4, 3.93228e-01, 5.49508e-02, 8.37151e-01, 1.23159e-02
5, 1.46401e-01, 2.04584e-02, 4.64911e-01, 3.28414e-03
6, 2.43985e-01, 3.40952e-02, 4.22828e-01, 8.19622e-05
7, 1.53242e-01, 2.14144e-02, 1.22349e+00, 1.55735e-03
8, 1.00312e-01, 1.40179e-02, 2.57019e-01, 1.40290e-04
9, 2.77086e-02, 3.87207e-03, 6.09876e-02, 8.06238e-05
10, 2.72036e-02, 3.80150e-03, 4.53525e-02, 2.25907e-06
11, 1.00804e-02, 1.40867e-03, 4.69654e-02, 6.21840e-06
12, 3.31829e-03, 4.63707e-04, 1.35407e-02, 9.51384e-07
13, 3.36014e-03, 4.69555e-04, 4.48955e-03, 2.28103e-08
14, 2.13850e-03, 2.98840e-04, 1.01524e-02, 8.61831e-08
15, 2.10852e-04, 2.94650e-05, 3.55729e-03, 4.76830e-08
16, 1.30885e-04, 1.82903e-05, 2.49276e-04, 4.39238e-10
17, 8.89427e-05, 1.24291e-05, 2.91219e-04, 1.34190e-10
18, 1.87946e-05, 2.62641e-06, 1.90095e-04, 8.69580e-11
19, 7.27622e-06, 1.01680e-06, 2.83058e-05, 4.47842e-12
20, 3.35524e-06, 4.68870e-07, 9.66176e-06, 8.25562e-13
21, 1.13642e-06, 1.58806e-07, 7.10964e-06, 1.50768e-13
22, 7.52603e-07, 1.05171e-07, 1.86344e-06, 1.50990e-14

==> results/minsurf/AA-I-L/SD8_OV2_Mem3.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 9.03253e-01, 1.26223e-01, 2.46173e+01, 3.98760e-01
2, 1.64082e+00, 2.29293e-01, 2.03123e+01, 9.68769e-02
3, 6.27695e-01, 8.77158e-02, 3.81615e+00, 7.25954e-02
4, 3.93228e-01, 5.49508e-02, 8.37151e-01, 1.23159e-02
5, 1.53619e-01, 2.14671e-02, 4.70694e-01, 3.28103e-03
6, 9.46283e-02, 1.32236e-02, 1.10562e-01, 1.41815e-04
7, 1.78793e-01, 2.49850e-02, 1.32820e+00, 1.37784e-03
8, 5.36441e-02, 7.49637e-03, 2.50267e-01, 2.76782e-04
9, 3.44645e-02, 4.81616e-03, 2.32324e-01, 6.21474e-05
10, 1.44584e-02, 2.02046e-03, 1.01760e-01, 9.80202e-06
11, 6.73460e-03, 9.41112e-04, 4.27870e-02, 3.76569e-06
12, 7.15512e-03, 9.99876e-04, 1.58998e-02, 2.48715e-07
13, 7.78993e-04, 1.08859e-04, 7.90588e-03, 4.60147e-07
14, 1.42559e-03, 1.99216e-04, 4.34604e-03, 3.68228e-08
15, 1.36043e-03, 1.90110e-04, 3.23477e-03, 1.11731e-08
16, 1.21766e-04, 1.70159e-05, 1.02553e-03, 1.59327e-08
17, 5.10790e-05, 7.13792e-06, 1.86570e-04, 1.53509e-10
18, 3.10098e-05, 4.33340e-06, 6.34949e-05, 3.04561e-11
19, 7.96374e-06, 1.11287e-06, 6.11076e-05, 1.04912e-11
20, 6.16222e-06, 8.61125e-07, 2.60530e-05, 1.23368e-12
21, 3.99798e-06, 5.58688e-07, 5.62660e-06, 2.09832e-13
22, 7.97224e-07, 1.11406e-07, 2.75081e-06, 1.38334e-13

==> results/minsurf/AA-I-L/SD8_OV2_Mem5.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 9.03253e-01, 1.26223e-01, 2.46173e+01, 3.98760e-01
2, 1.64082e+00, 2.29293e-01, 2.03123e+01, 9.68769e-02
3, 6.27695e-01, 8.77158e-02, 3.81615e+00, 7.25954e-02
4, 3.93228e-01, 5.49508e-02, 8.37151e-01, 1.23159e-02
5, 1.46401e-01, 2.04584e-02, 4.64911e-01, 3.28414e-03
6, 2.43985e-01, 3.40952e-02, 4.22828e-01, 8.19622e-05
7, 1.52664e-01, 2.13337e-02, 1.21931e+00, 1.55982e-03
8, 8.80443e-02, 1.23035e-02, 2.49340e-01, 1.57236e-04
9, 3.46695e-02, 4.84481e-03, 7.11450e-02, 5.67282e-05
10, 6.50296e-03, 9.08742e-04, 5.91738e-02, 1.27697e-05
11, 6.19889e-03, 8.66250e-04, 2.41232e-02, 7.47123e-07
12, 2.76809e-03, 3.86820e-04, 1.29658e-02, 4.67427e-07
13, 7.82483e-04, 1.09346e-04, 2.55728e-03, 6.93970e-08
14, 2.34877e-04, 3.28224e-05, 2.20565e-03, 1.12025e-08
15, 9.48754e-05, 1.32581e-05, 3.92974e-04, 7.30997e-10
16, 5.31489e-05, 7.42717e-06, 1.69398e-04, 1.19805e-10
17, 4.44123e-05, 6.20630e-06, 1.65994e-04, 4.68228e-11
18, 9.53190e-06, 1.33201e-06, 3.20458e-05, 1.72944e-11
19, 6.10837e-06, 8.53600e-07, 1.38106e-05, 1.26299e-12
20, 4.10320e-06, 5.73393e-07, 1.28831e-05, 4.90052e-13
21, 1.01867e-06, 1.42352e-07, 3.14441e-06, 1.41220e-13
22, 7.34349e-07, 1.02620e-07, 2.57268e-06, 1.04361e-14

==> results/minsurf/AA-I-L/SD8_OV2_Mem7.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 9.03253e-01, 1.26223e-01, 2.46173e+01, 3.98760e-01
2, 1.64082e+00, 2.29293e-01, 2.03123e+01, 9.68769e-02
3, 6.27695e-01, 8.77158e-02, 3.81615e+00, 7.25954e-02
4, 3.93228e-01, 5.49508e-02, 8.37151e-01, 1.23159e-02
5, 1.46401e-01, 2.04584e-02, 4.64911e-01, 3.28414e-03
6, 2.43985e-01, 3.40952e-02, 4.22828e-01, 8.19622e-05
7, 1.53242e-01, 2.14144e-02, 1.22349e+00, 1.55735e-03
8, 1.00312e-01, 1.40179e-02, 2.57019e-01, 1.40290e-04
9, 2.77922e-02, 3.88376e-03, 6.03923e-02, 8.06404e-05
10, 3.03597e-02, 4.24255e-03, 4.16283e-02, 7.10447e-07
11, 9.45771e-03, 1.32165e-03, 4.13143e-02, 7.75828e-06
12, 3.52933e-03, 4.93199e-04, 2.25039e-02, 9.56913e-07
13, 7.00979e-04, 9.79568e-05, 6.07786e-03, 1.32508e-07
14, 2.85770e-04, 3.99342e-05, 2.25267e-03, 9.54454e-09
15, 1.57384e-04, 2.19933e-05, 5.10927e-04, 1.35775e-09
16, 1.15721e-04, 1.61712e-05, 3.85255e-04, 3.69242e-10
17, 5.33651e-05, 7.45738e-06, 1.58895e-04, 1.20137e-10
18, 1.58256e-05, 2.21151e-06, 6.03315e-05, 2.96509e-11
19, 9.26296e-06, 1.29443e-06, 2.65625e-05, 2.54863e-12
20, 6.32241e-06, 8.83511e-07, 1.14325e-05, 9.74776e-13
21, 1.07507e-06, 1.50233e-07, 7.82658e-06, 3.94351e-13
22, 1.16160e-06, 1.62325e-07, 2.48163e-06, 7.99361e-15
23, 3.47656e-07, 4.85824e-08, 1.57499e-06, 1.50990e-14

==> results/minsurf/AA-I-R/SD8_OV2_Mem1.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 7.79513e-01, 1.08931e-01, 1.26223e-01, 9.24313e-03
2, 1.04700e+00, 1.46311e-01, 4.96321e-01, 8.74611e-03
3, 3.94877e-01, 5.51812e-02, 1.88501e-01, 2.70681e-03
4, 5.58526e-01, 7.80500e-02, 4.28244e-01, 1.23209e-03
5, 4.65189e-01, 6.50068e-02, 5.91028e-01, 4.51297e-04
6, 1.41023e-01, 1.97069e-02, 7.66639e-02, 1.58904e-04
7, 1.52495e-01, 2.13100e-02, 9.84783e-02, 5.57785e-05
8, 6.28766e-02, 8.78655e-03, 2.90147e-02, 7.88164e-05
9, 5.99574e-02, 8.37862e-03, 1.26521e-02, 4.52973e-06
10, 2.54457e-02, 3.55586e-03, 2.71544e-02, 1.01662e-05
11, 3.39054e-02, 4.73804e-03, 2.11245e-02, 3.67895e-06
12, 1.71517e-02, 2.39682e-03, 2.18243e-02, 2.47176e-06
13, 1.06760e-02, 1.49189e-03, 8.45991e-03, 9.04069e-07
14, 8.19008e-03, 1.14450e-03, 4.04422e-03, 1.79373e-07
15, 4.63321e-03, 6.47457e-04, 6.41681e-04, 4.44581e-08
16, 2.95847e-03, 4.13424e-04, 1.23123e-03, 5.08972e-08
17, 3.36648e-03, 4.70441e-04, 1.09662e-03, 9.19423e-09
18, 7.93008e-04, 1.10817e-04, 1.06289e-03, 1.76329e-08
19, 1.06116e-03, 1.48290e-04, 9.98720e-04, 8.80761e-09
20, 1.06075e-03, 1.48232e-04, 1.29373e-03, 4.00081e-09
21, 5.45300e-04, 7.62016e-05, 2.01587e-04, 4.25385e-10
22, 1.70449e-04, 2.38190e-05, 3.69792e-05, 2.56218e-10
23, 1.81770e-04, 2.54010e-05, 2.44191e-05, 5.78426e-11
24, 1.11674e-04, 1.56057e-05, 4.63210e-05, 7.24483e-11
25, 1.29313e-04, 1.80705e-05, 4.02911e-05, 1.13580e-11
26, 3.23896e-05, 4.52621e-06, 3.97695e-05, 2.50253e-11
27, 4.15174e-05, 5.80176e-06, 3.67960e-05, 1.19722e-11
28, 4.04990e-05, 5.65944e-06, 4.89321e-05, 5.85643e-12
29, 2.31308e-05, 3.23236e-06, 9.20705e-06, 7.96696e-13
30, 6.94220e-06, 9.70122e-07, 1.35373e-06, 3.92131e-13
31, 7.41298e-06, 1.03591e-06, 1.47837e-06, 1.07025e-13
32, 5.61183e-06, 7.84212e-07, 1.26646e-06, 8.43769e-14
33, 5.26687e-06, 7.36007e-07, 8.88436e-07, 1.11022e-14
34, 2.21445e-06, 3.09453e-07, 7.24685e-07, 3.21965e-14
35, 2.61298e-06, 3.65145e-07, 8.81094e-07, 8.43769e-15
36, 6.29499e-07, 8.79679e-08, 8.56554e-07, 5.99520e-15

==> results/minsurf/AA-I-R/SD8_OV2_Mem10.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 7.79513e-01, 1.08931e-01, 1.26223e-01, 9.24313e-03
2, 1.04700e+00, 1.46311e-01, 4.96321e-01, 8.74611e-03
3, 4.98246e-01, 6.96262e-02, 2.78030e+00, 5.50102e-03
4, 5.00500e-01, 6.99412e-02, 1.37238e+00, 4.13065e-04
5, 1.73148e-01, 2.41962e-02, 5.42765e-01, 2.48735e-04
6, 7.60058e-02, 1.06213e-02, 1.38803e-01, 8.54778e-06
7, 4.83897e-02, 6.76210e-03, 8.10801e-02, 1.25864e-06
8, 9.33363e-03, 1.30431e-03, 1.72873e-02, 5.18948e-06
9, 1.32136e-02, 1.84651e-03, 3.62750e-02, 1.28346e-06
10, 3.74131e-03, 5.22821e-04, 9.68152e-03, 2.29997e-07
11, 1.69013e-03, 2.36183e-04, 2.28994e-03, 9.54637e-09
12, 9.18971e-04, 1.28420e-04, 9.67598e-04, 5.05440e-09
13, 3.61477e-04, 5.05138e-05, 3.76395e-04, 4.50771e-10
14, 2.69051e-04, 3.75979e-05, 1.55209e-04, 5.04232e-11
15, 1.10657e-04, 1.54636e-05, 6.36707e-05, 4.97005e-11
16, 7.46133e-05, 1.04267e-05, 3.40624e-05, 7.17737e-12
17, 5.12127e-05, 7.15661e-06, 2.10494e-05, 1.20215e-12
18, 2.36793e-05, 3.30900e-06, 1.61897e-05, 1.56875e-12
19, 1.35524e-05, 1.89386e-06, 8.73580e-06, 4.89164e-13
20, 1.27563e-05, 1.78260e-06, 1.03789e-05, 3.97460e-14
21, 5.85210e-06, 8.17789e-07, 6.61493e-06, 4.10783e-14
22, 7.34945e-07, 1.02703e-07, 7.50430e-07, 2.88658e-15


==> results/minsurf/AA-I-R/SD8_OV2_Mem3.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 7.79513e-01, 1.08931e-01, 1.26223e-01, 9.24313e-03
2, 1.04700e+00, 1.46311e-01, 4.96321e-01, 8.74611e-03
3, 4.98246e-01, 6.96262e-02, 2.78030e+00, 5.50102e-03
4, 5.00500e-01, 6.99412e-02, 1.37238e+00, 4.13065e-04
5, 1.69412e-01, 2.36741e-02, 2.59249e-01, 1.61415e-04
6, 6.86643e-02, 9.59533e-03, 7.05752e-02, 5.87565e-05
7, 4.47655e-02, 6.25565e-03, 9.15369e-02, 2.91184e-05
8, 5.57801e-02, 7.79487e-03, 5.25527e-02, 4.03924e-06
9, 1.73307e-02, 2.42184e-03, 2.61703e-02, 1.12896e-06
10, 6.11657e-03, 8.54746e-04, 2.44954e-03, 2.02034e-08
11, 6.27487e-03, 8.76867e-04, 4.75227e-03, 1.41124e-08
12, 3.99602e-03, 5.58415e-04, 4.35049e-03, 2.69545e-08
13, 1.46113e-03, 2.04183e-04, 2.15425e-03, 9.51413e-09
14, 4.53036e-04, 6.33084e-05, 1.97908e-04, 9.72041e-10
15, 7.25922e-04, 1.01442e-04, 4.53506e-04, 4.44008e-10
16, 4.08981e-04, 5.71521e-05, 4.59717e-04, 4.76025e-10
17, 1.69385e-04, 2.36704e-05, 1.59543e-04, 7.02485e-11
18, 4.04017e-05, 5.64584e-06, 5.20095e-06, 1.92502e-11
19, 3.84518e-05, 5.37336e-06, 9.61156e-06, 8.36908e-12
20, 2.74782e-05, 3.83988e-06, 7.16378e-05, 7.38165e-12
21, 9.77950e-06, 1.36661e-06, 2.26385e-05, 1.01719e-12
22, 8.18088e-07, 1.14322e-07, 1.37828e-07, 1.35447e-14

==> results/minsurf/AA-I-R/SD8_OV2_Mem5.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 7.79513e-01, 1.08931e-01, 1.26223e-01, 9.24313e-03
2, 1.04700e+00, 1.46311e-01, 4.96321e-01, 8.74611e-03
3, 4.98246e-01, 6.96262e-02, 2.78030e+00, 5.50102e-03
4, 5.00500e-01, 6.99412e-02, 1.37238e+00, 4.13065e-04
5, 1.73148e-01, 2.41962e-02, 5.42765e-01, 2.48735e-04
6, 7.60058e-02, 1.06213e-02, 1.38803e-01, 8.54778e-06
7, 4.88442e-02, 6.82562e-03, 7.92641e-02, 9.60780e-07
8, 1.59395e-02, 2.22743e-03, 1.24545e-02, 3.61095e-06
9, 1.93057e-02, 2.69784e-03, 1.44924e-02, 5.83959e-07
10, 9.33013e-03, 1.30382e-03, 9.19152e-03, 2.41090e-07
11, 6.10817e-03, 8.53573e-04, 5.09610e-03, 2.98939e-08
12, 2.34428e-03, 3.27596e-04, 2.18659e-03, 6.91806e-09
13, 1.08054e-03, 1.50998e-04, 1.20054e-03, 3.41824e-09
14, 2.10395e-04, 2.94012e-05, 6.38548e-05, 4.61055e-10
15, 4.96176e-04, 6.93369e-05, 4.88671e-04, 2.19897e-10
16, 2.22252e-04, 3.10581e-05, 3.40354e-04, 3.41304e-10
17, 1.12800e-04, 1.57630e-05, 1.05513e-04, 4.00167e-11
18, 4.09950e-05, 5.72875e-06, 2.96892e-05, 2.49778e-12
19, 2.26590e-05, 3.16643e-06, 1.24292e-05, 2.05835e-13
20, 8.49451e-06, 1.18705e-06, 9.74900e-06, 4.05675e-13
21, 6.00914e-06, 8.39733e-07, 2.16116e-06, 2.33147e-14
22, 3.05421e-06, 4.26804e-07, 2.29745e-06, 1.66533e-14
23, 6.69129e-07, 9.35059e-08, 1.98307e-07, 4.88498e-15

==> results/minsurf/AA-I-R/SD8_OV2_Mem7.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 7.79513e-01, 1.08931e-01, 1.26223e-01, 9.24313e-03
2, 1.04700e+00, 1.46311e-01, 4.96321e-01, 8.74611e-03
3, 4.98246e-01, 6.96262e-02, 2.78030e+00, 5.50102e-03
4, 5.00500e-01, 6.99412e-02, 1.37238e+00, 4.13065e-04
5, 1.73148e-01, 2.41962e-02, 5.42765e-01, 2.48735e-04
6, 7.60058e-02, 1.06213e-02, 1.38803e-01, 8.54778e-06
7, 4.83897e-02, 6.76210e-03, 8.10801e-02, 1.25864e-06
8, 9.33363e-03, 1.30431e-03, 1.72873e-02, 5.18948e-06
9, 1.80260e-02, 2.51901e-03, 2.72758e-02, 5.36545e-07
10, 3.52906e-03, 4.93160e-04, 1.12753e-02, 6.07772e-07
11, 1.25903e-03, 1.75940e-04, 2.40631e-03, 1.97606e-08
12, 9.17491e-04, 1.28213e-04, 1.09038e-03, 4.54044e-09
13, 4.86745e-04, 6.80190e-05, 4.43703e-04, 3.05464e-10
14, 1.88670e-04, 2.63653e-05, 2.27628e-04, 8.92850e-11
15, 4.54409e-05, 6.35003e-06, 4.32212e-05, 2.13052e-11
16, 4.45266e-05, 6.22226e-06, 2.70887e-05, 6.92335e-12
17, 2.55335e-05, 3.56811e-06, 2.70924e-05, 6.32228e-12
18, 2.80171e-05, 3.91519e-06, 3.04086e-05, 3.89466e-13
19, 8.15214e-06, 1.13920e-06, 1.16271e-05, 2.22045e-13
20, 2.57995e-06, 3.60529e-07, 1.76038e-06, 1.26565e-14
21, 9.27577e-07, 1.29622e-07, 1.67983e-07, 2.66454e-15

==> results/minsurf/LBFGS-L/SD8_OV2_Mem1.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 9.03253e-01, 1.26223e-01, 2.46173e+01, 3.98760e-01
2, 9.68550e-01, 1.35348e-01, 7.02685e+00, 6.90865e-02
3, 6.75059e-01, 9.43346e-02, 1.07293e+01, 9.84480e-02
4, 5.19249e-01, 7.25613e-02, 1.79423e+00, 1.05127e-02
5, 2.18780e-01, 3.05728e-02, 4.85582e-01, 6.41831e-03
6, 1.80480e-01, 2.52208e-02, 4.10276e-01, 1.03746e-03
7, 1.03906e-01, 1.45200e-02, 1.23060e+00, 1.24245e-03
8, 6.34553e-02, 8.86742e-03, 1.77887e-01, 1.25635e-04
9, 2.19042e-02, 3.06095e-03, 1.26159e-01, 5.79224e-05
10, 7.49632e-03, 1.04756e-03, 3.86956e-02, 7.75020e-06
11, 1.02125e-02, 1.42713e-03, 4.02362e-02, 3.42340e-06
12, 4.26276e-03, 5.95689e-04, 1.88870e-02, 1.64508e-06
13, 3.40071e-03, 4.75224e-04, 1.38838e-02, 2.88223e-07
14, 1.87132e-03, 2.61504e-04, 4.84760e-03, 6.42930e-08
15, 1.62780e-04, 2.27474e-05, 2.32046e-03, 4.15751e-08
16, 7.29862e-05, 1.01993e-05, 7.60458e-04, 1.83925e-09
17, 1.65799e-04, 2.31691e-05, 7.60637e-04, 7.24079e-11
18, 2.79541e-05, 3.90638e-06, 1.44668e-04, 3.66518e-10
19, 5.96634e-05, 8.33752e-06, 1.45962e-04, 1.43185e-11
20, 4.18049e-05, 5.84193e-06, 8.88958e-05, 2.63447e-11
21, 3.77463e-06, 5.27477e-07, 1.91322e-05, 1.92404e-11
22, 1.37521e-06, 1.92175e-07, 4.33356e-06, 2.95097e-13
23, 2.08267e-06, 2.91038e-07, 1.91649e-05, 2.48690e-13
24, 2.19015e-06, 3.06057e-07, 2.52530e-06, 1.57652e-14
25, 4.20015e-07, 5.86941e-08, 1.07744e-06, 4.59632e-14


==> results/minsurf/LBFGS-L/SD8_OV2_Mem10.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 9.03253e-01, 1.26223e-01, 2.46173e+01, 3.98760e-01
2, 9.68550e-01, 1.35348e-01, 7.02685e+00, 6.90865e-02
3, 8.03766e-01, 1.12320e-01, 9.55527e+00, 9.08278e-02
4, 9.60050e-01, 1.34160e-01, 2.52259e+00, 1.12098e-02
5, 2.04479e-01, 2.85744e-02, 9.32594e-01, 1.49310e-02
6, 5.44233e-02, 7.60526e-03, 1.50747e-01, 5.61135e-04
7, 1.39303e-01, 1.94666e-02, 3.44539e-01, 1.16475e-04
8, 8.69025e-02, 1.21440e-02, 1.59533e-01, 1.35328e-04
9, 6.14697e-02, 8.58995e-03, 1.85548e-01, 1.01839e-05
10, 3.02371e-02, 4.22541e-03, 1.18452e-01, 5.38153e-05
11, 8.65778e-03, 1.20986e-03, 2.89134e-02, 9.19649e-06
12, 1.87730e-03, 2.62339e-04, 7.06625e-03, 7.62308e-07
13, 1.15588e-03, 1.61526e-04, 4.02976e-03, 4.96187e-08
14, 6.31086e-04, 8.81896e-05, 2.54375e-03, 1.96925e-08
15, 2.84008e-04, 3.96880e-05, 6.01593e-04, 4.18267e-09
16, 2.85719e-04, 3.99272e-05, 5.13311e-04, 4.30168e-10
17, 1.62018e-04, 2.26408e-05, 4.68003e-04, 4.99429e-10
18, 4.56182e-05, 6.37481e-06, 1.42514e-04, 2.92691e-10
19, 4.07829e-05, 5.69912e-06, 1.81814e-04, 2.03710e-11
20, 1.13662e-05, 1.58835e-06, 4.14249e-05, 1.79363e-11
21, 2.99434e-06, 4.18437e-07, 1.32689e-05, 1.43419e-12
22, 1.85215e-06, 2.58825e-07, 5.37591e-06, 6.28386e-14
23, 1.29894e-06, 1.81517e-07, 4.03860e-06, 3.70814e-14
24, 1.26481e-06, 1.76747e-07, 2.86037e-06, 1.77636e-15
25, 2.68777e-07, 3.75596e-08, 1.20445e-06, 2.17604e-14


==> results/minsurf/LBFGS-L/SD8_OV2_Mem3.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 9.03253e-01, 1.26223e-01, 2.46173e+01, 3.98760e-01
2, 9.68550e-01, 1.35348e-01, 7.02685e+00, 6.90865e-02
3, 8.03766e-01, 1.12320e-01, 9.55527e+00, 9.08278e-02
4, 9.60050e-01, 1.34160e-01, 2.52259e+00, 1.12098e-02
5, 2.09935e-01, 2.93369e-02, 9.31413e-01, 1.48917e-02
6, 5.43256e-02, 7.59160e-03, 1.53975e-01, 5.91562e-04
7, 1.29986e-01, 1.81646e-02, 3.32773e-01, 1.42208e-04
8, 8.71468e-02, 1.21781e-02, 1.93230e-01, 1.11665e-04
9, 6.59168e-02, 9.21140e-03, 9.65192e-02, 2.36667e-05
10, 4.11527e-02, 5.75079e-03, 7.95593e-02, 3.88210e-05
11, 1.01000e-02, 1.41140e-03, 2.88691e-02, 1.70068e-05
12, 2.25374e-03, 3.14944e-04, 2.02654e-02, 1.13145e-06
13, 1.18952e-03, 1.66227e-04, 4.94897e-03, 1.01431e-07
14, 1.51648e-03, 2.11918e-04, 5.93208e-03, 1.05466e-08
15, 3.89698e-04, 5.44574e-05, 1.10460e-03, 2.44932e-08
16, 5.38329e-04, 7.52275e-05, 1.38975e-03, 1.63712e-09
17, 2.12745e-04, 2.97296e-05, 9.84641e-04, 2.85300e-09
18, 2.23584e-04, 3.12443e-05, 3.99692e-04, 6.26021e-11
19, 1.87359e-05, 2.61820e-06, 1.28092e-04, 5.13025e-10
20, 7.69035e-06, 1.07467e-06, 2.53441e-05, 4.08540e-12
21, 4.88415e-06, 6.82524e-07, 1.57556e-05, 7.59393e-13
22, 2.29472e-06, 3.20671e-07, 5.71286e-06, 2.70672e-13
23, 9.77241e-07, 1.36562e-07, 4.53412e-06, 7.48290e-14


==> results/minsurf/LBFGS-L/SD8_OV2_Mem5.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 9.03253e-01, 1.26223e-01, 2.46173e+01, 3.98760e-01
2, 9.68550e-01, 1.35348e-01, 7.02685e+00, 6.90865e-02
3, 8.03766e-01, 1.12320e-01, 9.55527e+00, 9.08278e-02
4, 9.60050e-01, 1.34160e-01, 2.52259e+00, 1.12098e-02
5, 2.04479e-01, 2.85744e-02, 9.32594e-01, 1.49310e-02
6, 5.44233e-02, 7.60526e-03, 1.50747e-01, 5.61135e-04
7, 1.40096e-01, 1.95774e-02, 3.48378e-01, 1.14015e-04
8, 8.44219e-02, 1.17973e-02, 1.58697e-01, 1.40701e-04
9, 5.97638e-02, 8.35155e-03, 1.74144e-01, 1.57457e-05
10, 2.76294e-02, 3.86101e-03, 1.12989e-01, 4.71628e-05
11, 7.51538e-03, 1.05022e-03, 2.79928e-02, 7.51708e-06
12, 1.11998e-03, 1.56509e-04, 5.52923e-03, 6.28705e-07
13, 9.53038e-04, 1.33180e-04, 3.88315e-03, 3.91351e-08
14, 1.02067e-03, 1.42631e-04, 3.50155e-03, 1.47053e-08
15, 1.93451e-04, 2.70334e-05, 8.80532e-04, 1.06500e-08
16, 9.57204e-05, 1.33762e-05, 4.64358e-04, 1.80496e-10
17, 7.83702e-05, 1.09517e-05, 2.18113e-04, 1.57580e-10
18, 7.44801e-05, 1.04081e-05, 1.23501e-04, 9.95604e-12
19, 3.86753e-05, 5.40459e-06, 1.68183e-04, 2.39255e-11
20, 1.85280e-05, 2.58915e-06, 7.55939e-05, 2.97515e-11
21, 9.65179e-06, 1.34877e-06, 5.80109e-05, 6.91447e-12
22, 4.24677e-06, 5.93456e-07, 1.38129e-05, 7.68496e-13
23, 2.48663e-06, 3.47489e-07, 5.72896e-06, 1.05249e-13
24, 5.46375e-07, 7.63519e-08, 3.35183e-06, 9.50351e-14


==> results/minsurf/LBFGS-L/SD8_OV2_Mem7.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 9.03253e-01, 1.26223e-01, 2.46173e+01, 3.98760e-01
2, 9.68550e-01, 1.35348e-01, 7.02685e+00, 6.90865e-02
3, 8.03766e-01, 1.12320e-01, 9.55527e+00, 9.08278e-02
4, 9.60050e-01, 1.34160e-01, 2.52259e+00, 1.12098e-02
5, 2.04479e-01, 2.85744e-02, 9.32594e-01, 1.49310e-02
6, 5.44233e-02, 7.60526e-03, 1.50747e-01, 5.61135e-04
7, 1.39303e-01, 1.94666e-02, 3.44539e-01, 1.16475e-04
8, 8.69025e-02, 1.21440e-02, 1.59533e-01, 1.35328e-04
9, 6.41017e-02, 8.95775e-03, 1.91471e-01, 8.12345e-06
10, 3.05128e-02, 4.26394e-03, 1.24229e-01, 5.57884e-05
11, 8.91380e-03, 1.24564e-03, 2.88430e-02, 9.21238e-06
12, 1.88011e-03, 2.62732e-04, 7.08169e-03, 8.25112e-07
13, 1.31145e-03, 1.83265e-04, 4.24365e-03, 5.13941e-08
14, 6.72287e-04, 9.39472e-05, 2.84442e-03, 2.58125e-08
15, 2.42153e-04, 3.38391e-05, 6.28975e-04, 5.05189e-09
16, 2.52115e-04, 3.52313e-05, 5.01347e-04, 4.32692e-10
17, 1.16878e-04, 1.63329e-05, 4.47406e-04, 4.97949e-10
18, 3.09970e-05, 4.33161e-06, 1.11878e-04, 1.65695e-10
19, 2.76135e-05, 3.85878e-06, 1.35863e-04, 1.31337e-11
20, 1.27268e-05, 1.77848e-06, 2.62140e-05, 7.61213e-12
21, 2.25491e-06, 3.15107e-07, 1.34726e-05, 1.72951e-12
22, 1.09729e-06, 1.53339e-07, 2.90887e-06, 4.86278e-14
23, 9.53376e-07, 1.33227e-07, 3.14395e-06, 1.11022e-14


==> results/minsurf/LBFGS-R/SD8_OV2_Mem1.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 7.79513e-01, 1.08931e-01, 1.26223e-01, 9.24313e-03
2, 8.71575e-01, 1.21796e-01, 1.07400e+00, 1.01067e-02
3, 7.97636e-01, 1.11464e-01, 1.90232e-01, 2.02789e-03
4, 7.28139e-01, 1.01752e-01, 2.52317e-01, 3.43095e-03
5, 2.64853e-01, 3.70113e-02, 3.57979e-02, 3.14983e-04
6, 2.33654e-01, 3.26514e-02, 5.25762e-02, 1.84592e-04
7, 1.64545e-01, 2.29940e-02, 2.84635e-02, 7.12072e-05
8, 1.21414e-01, 1.69667e-02, 2.11053e-02, 3.71763e-05
9, 2.94967e-02, 4.12195e-03, 1.07645e-02, 2.82782e-05
10, 6.58387e-02, 9.20048e-03, 2.96974e-02, 2.52708e-06
11, 3.28860e-02, 4.59558e-03, 9.16705e-03, 1.60486e-05
12, 2.99976e-02, 4.19195e-03, 5.52791e-03, 3.41257e-06
13, 8.37814e-03, 1.17078e-03, 2.00016e-03, 1.22077e-06
14, 1.01248e-02, 1.41487e-03, 4.32201e-03, 4.05149e-07
15, 1.19187e-02, 1.66555e-03, 1.61521e-03, 4.15459e-08
16, 6.12842e-03, 8.56402e-04, 2.63893e-03, 5.43342e-08
17, 1.61045e-03, 2.25048e-04, 7.23908e-03, 1.31519e-07
18, 1.80203e-03, 2.51820e-04, 8.94867e-04, 2.05608e-08
19, 5.88859e-04, 8.22888e-05, 3.35985e-04, 6.24286e-09
20, 9.46225e-04, 1.32228e-04, 2.67149e-04, 1.87276e-09
21, 9.64279e-04, 1.34751e-04, 2.03402e-04, 1.03492e-09
22, 2.56966e-04, 3.59091e-05, 1.07745e-04, 7.68265e-10
23, 1.85873e-04, 2.59745e-05, 2.20310e-04, 4.02896e-10
24, 1.60057e-04, 2.23668e-05, 2.95899e-05, 2.92032e-10
25, 2.21329e-04, 3.09292e-05, 3.41501e-05, 9.24238e-11
26, 8.63097e-05, 1.20611e-05, 4.23365e-05, 8.87839e-11
27, 5.23507e-05, 7.31563e-06, 4.12194e-05, 1.32443e-11
28, 4.33743e-05, 6.06124e-06, 5.51224e-06, 1.32137e-11
29, 4.69558e-05, 6.56173e-06, 8.35531e-06, 2.45359e-12
30, 2.00470e-05, 2.80142e-06, 8.64050e-06, 1.31184e-12
31, 8.67441e-06, 1.21219e-06, 2.84498e-05, 1.67977e-12
32, 7.93173e-06, 1.10840e-06, 2.30191e-06, 3.81029e-13
33, 2.79740e-06, 3.90917e-07, 7.03985e-06, 1.77414e-13
34, 2.65730e-06, 3.71338e-07, 3.18255e-07, 5.75096e-14
35, 3.37051e-06, 4.71004e-07, 3.65386e-07, 8.21565e-15
36, 6.20619e-07, 8.67269e-08, 3.77019e-07, 9.54792e-15

==> results/minsurf/LBFGS-R/SD8_OV2_Mem10.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 7.79513e-01, 1.08931e-01, 1.26223e-01, 9.24313e-03
2, 8.71575e-01, 1.21796e-01, 1.07400e+00, 1.01067e-02
3, 8.56788e-01, 1.19730e-01, 8.74648e-01, 3.50555e-03
4, 5.99214e-01, 8.37359e-02, 8.73691e-01, 3.94014e-03
5, 1.00821e-01, 1.40889e-02, 7.10108e-01, 5.91421e-04
6, 1.70287e-01, 2.37963e-02, 2.11697e-01, 2.68722e-05
7, 2.45787e-02, 3.43469e-03, 6.18025e-02, 3.11594e-05
8, 1.12846e-02, 1.57694e-03, 1.17086e-02, 1.98384e-06
9, 1.57315e-02, 2.19837e-03, 1.77490e-02, 5.72771e-07
10, 1.76936e-03, 2.47255e-04, 6.94252e-03, 2.22045e-07
11, 1.85508e-03, 2.59234e-04, 3.26345e-03, 2.42552e-08
12, 3.32268e-04, 4.64321e-05, 8.10810e-04, 4.00946e-09
13, 1.84822e-04, 2.58275e-05, 2.33942e-04, 2.59257e-10
14, 1.46413e-04, 2.04601e-05, 1.90068e-04, 5.88409e-11
15, 3.18304e-05, 4.44807e-06, 9.86591e-05, 3.05853e-11
16, 2.32063e-05, 3.24292e-06, 2.70138e-05, 4.59899e-12
17, 1.13130e-05, 1.58092e-06, 2.31593e-05, 1.21081e-12
18, 1.31945e-06, 1.84384e-07, 4.78708e-06, 1.29008e-13
19, 1.26969e-06, 1.77430e-07, 3.05479e-06, 1.17684e-14
20, 5.56837e-07, 7.78140e-08, 7.64874e-07, 2.88658e-15

==> results/minsurf/LBFGS-R/SD8_OV2_Mem3.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 7.79513e-01, 1.08931e-01, 1.26223e-01, 9.24313e-03
2, 8.71575e-01, 1.21796e-01, 1.07400e+00, 1.01067e-02
3, 8.56788e-01, 1.19730e-01, 8.74648e-01, 3.50555e-03
4, 5.99214e-01, 8.37359e-02, 8.73691e-01, 3.94014e-03
5, 9.62836e-02, 1.34549e-02, 2.48576e-01, 4.01740e-04
6, 1.07581e-01, 1.50337e-02, 8.10977e-02, 9.37978e-05
7, 8.01125e-02, 1.11951e-02, 1.04293e-01, 6.08239e-05
8, 1.21475e-02, 1.69752e-03, 4.16195e-02, 4.91747e-06
9, 1.76969e-02, 2.47301e-03, 2.68660e-02, 9.48295e-07
10, 1.41431e-02, 1.97639e-03, 1.53454e-02, 1.48063e-07
11, 1.20200e-03, 1.67971e-04, 3.49169e-03, 1.19183e-07
12, 1.81305e-03, 2.53361e-04, 1.88458e-03, 1.21333e-09
13, 1.17527e-03, 1.64236e-04, 1.36831e-03, 3.55506e-09
14, 5.83475e-04, 8.15363e-05, 9.32669e-04, 2.02901e-09
15, 2.12744e-04, 2.97295e-05, 3.89415e-04, 4.04009e-10
16, 5.09566e-05, 7.12081e-06, 8.74647e-05, 4.49671e-11
17, 5.63682e-05, 7.87704e-06, 5.52183e-05, 1.87335e-11
18, 2.15928e-05, 3.01743e-06, 5.43073e-05, 9.40870e-12
19, 9.14066e-06, 1.27734e-06, 3.53767e-05, 1.56519e-12
20, 7.41622e-06, 1.03636e-06, 6.36314e-06, 2.19158e-13
21, 5.98446e-06, 8.36285e-07, 3.96925e-06, 1.60760e-13
22, 4.80664e-07, 6.71693e-08, 2.16733e-06, 1.06581e-14

==> results/minsurf/LBFGS-R/SD8_OV2_Mem5.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 7.79513e-01, 1.08931e-01, 1.26223e-01, 9.24313e-03
2, 8.71575e-01, 1.21796e-01, 1.07400e+00, 1.01067e-02
3, 8.56788e-01, 1.19730e-01, 8.74648e-01, 3.50555e-03
4, 5.99214e-01, 8.37359e-02, 8.73691e-01, 3.94014e-03
5, 1.00821e-01, 1.40889e-02, 7.10108e-01, 5.91421e-04
6, 1.70287e-01, 2.37963e-02, 2.11697e-01, 2.68722e-05
7, 2.41542e-02, 3.37538e-03, 4.88054e-02, 3.01521e-05
8, 1.23982e-02, 1.73255e-03, 1.24717e-02, 2.01657e-06
9, 9.78576e-03, 1.36749e-03, 9.60787e-03, 9.42532e-07
10, 3.00706e-03, 4.20214e-04, 1.41674e-02, 4.00061e-07
11, 2.01036e-03, 2.80933e-04, 4.88317e-03, 3.56934e-08
12, 3.70543e-04, 5.17807e-05, 1.08902e-03, 4.41090e-09
13, 1.87835e-04, 2.62486e-05, 2.61002e-04, 1.88699e-10
14, 1.05994e-04, 1.48119e-05, 9.62676e-05, 1.18197e-10
15, 5.33594e-05, 7.45659e-06, 1.41035e-04, 4.73770e-11
16, 2.10139e-05, 2.93654e-06, 2.47531e-05, 6.83520e-12
17, 2.09115e-05, 2.92223e-06, 3.02454e-05, 8.45102e-13
18, 1.28987e-06, 1.80250e-07, 2.88956e-06, 7.26086e-14
19, 2.29521e-06, 3.20739e-07, 4.22381e-06, 5.55112e-15
20, 7.58240e-07, 1.05958e-07, 9.34661e-07, 8.43769e-15

==> results/minsurf/LBFGS-R/SD8_OV2_Mem7.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 7.79513e-01, 1.08931e-01, 1.26223e-01, 9.24313e-03
2, 8.71575e-01, 1.21796e-01, 1.07400e+00, 1.01067e-02
3, 8.56788e-01, 1.19730e-01, 8.74648e-01, 3.50555e-03
4, 5.99214e-01, 8.37359e-02, 8.73691e-01, 3.94014e-03
5, 1.00821e-01, 1.40889e-02, 7.10108e-01, 5.91421e-04
6, 1.70287e-01, 2.37963e-02, 2.11697e-01, 2.68722e-05
7, 2.45787e-02, 3.43469e-03, 6.18025e-02, 3.11594e-05
8, 1.12846e-02, 1.57694e-03, 1.17086e-02, 1.98384e-06
9, 1.57656e-02, 2.20313e-03, 1.77975e-02, 5.67462e-07
10, 1.73225e-03, 2.42069e-04, 6.59749e-03, 2.21835e-07
11, 2.11797e-03, 2.95971e-04, 3.37240e-03, 1.49760e-08
12, 4.40166e-04, 6.15100e-05, 1.08145e-03, 6.99994e-09
13, 1.36236e-04, 1.90380e-05, 1.66505e-04, 2.95876e-10
14, 9.34453e-05, 1.30583e-05, 1.30395e-04, 9.53793e-11
15, 1.21460e-04, 1.69731e-05, 1.50883e-04, 2.48592e-11
16, 1.00704e-05, 1.40727e-06, 3.76615e-05, 6.34826e-12
17, 5.58302e-06, 7.80187e-07, 7.90536e-06, 4.23439e-13
18, 4.85387e-06, 6.78294e-07, 2.45851e-06, 7.92699e-14
19, 9.56816e-07, 1.33708e-07, 2.78807e-06, 2.44249e-14

==> results/minsurf/LBFGS/Mem1.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 1.00000e+00, 1.39743e-01, 1.39743e-01, 1.14580e-02
2, 7.65572e-01, 1.06983e-01, 1.85144e-01, 1.12328e-02
3, 6.52326e-01, 9.11579e-02, 3.80112e-01, 1.49893e-02
4, 6.89416e-01, 9.63408e-02, 6.73241e-01, 1.55771e-02
5, 8.29148e-01, 1.15867e-01, 7.29232e-01, 1.24868e-02
6, 7.83801e-01, 1.09530e-01, 6.27537e-01, 9.25982e-03
7, 7.32080e-01, 1.02303e-01, 6.28180e-01, 8.24250e-03
8, 7.08016e-01, 9.89401e-02, 7.47363e-01, 8.20522e-03
9, 7.47764e-01, 1.04495e-01, 6.92006e-01, 7.91281e-03
10, 8.01461e-01, 1.11998e-01, 6.00014e-01, 7.92503e-03
11, 7.41295e-01, 1.03591e-01, 6.71682e-01, 8.34421e-03
12, 7.80027e-01, 1.09003e-01, 7.31028e-01, 8.48403e-03
13, 9.00288e-01, 1.25809e-01, 4.98321e-01, 8.63994e-03
14, 8.00763e-01, 1.11901e-01, 5.39439e-01, 8.60555e-03
15, 7.63217e-01, 1.06654e-01, 7.15869e-01, 1.03172e-02
16, 9.70527e-01, 1.35624e-01, 5.20565e-01, 8.24536e-03
17, 9.81010e-01, 1.37089e-01, 2.33391e-01, 7.26873e-03
18, 7.22766e-01, 1.01001e-01, 6.15006e-01, 1.03754e-02
19, 7.68322e-01, 1.07367e-01, 4.56673e-01, 9.63028e-03
20, 8.60298e-01, 1.20220e-01, 4.40301e-01, 7.33190e-03
21, 7.96858e-01, 1.11355e-01, 2.81295e-01, 6.42313e-03
22, 6.63973e-01, 9.27853e-02, 6.23800e-01, 8.79355e-03
23, 7.81526e-01, 1.09213e-01, 4.87768e-01, 8.16681e-03
24, 8.91385e-01, 1.24565e-01, 4.04761e-01, 7.01815e-03
25, 7.17211e-01, 1.00225e-01, 4.20537e-01, 7.06306e-03
26, 6.79289e-01, 9.49257e-02, 7.61186e-01, 9.26291e-03
27, 8.29399e-01, 1.15903e-01, 5.36876e-01, 7.41130e-03
28, 9.38442e-01, 1.31141e-01, 3.71084e-01, 6.84705e-03
29, 7.02463e-01, 9.81641e-02, 5.77198e-01, 8.12540e-03
30, 7.06565e-01, 9.87374e-02, 7.73675e-01, 8.85599e-03
31, 8.22944e-01, 1.15000e-01, 5.60515e-01, 7.68774e-03
32, 8.23939e-01, 1.15140e-01, 5.23039e-01, 7.02475e-03
33, 7.29900e-01, 1.01998e-01, 6.53091e-01, 8.08634e-03
34, 7.32220e-01, 1.02322e-01, 7.57368e-01, 8.13569e-03
35, 8.55577e-01, 1.19561e-01, 5.68153e-01, 7.04127e-03
36, 8.38933e-01, 1.17235e-01, 4.53416e-01, 6.61441e-03
37, 6.97726e-01, 9.75021e-02, 7.88210e-01, 8.38274e-03
38, 7.87534e-01, 1.10052e-01, 6.45453e-01, 7.85168e-03
39, 8.88159e-01, 1.24114e-01, 4.43558e-01, 6.44195e-03
40, 7.25856e-01, 1.01433e-01, 4.71369e-01, 6.30000e-03
41, 6.49721e-01, 9.07938e-02, 7.76709e-01, 7.67137e-03
42, 8.64600e-01, 1.20822e-01, 4.36345e-01, 6.72778e-03
43, 7.38031e-01, 1.03134e-01, 2.96329e-01, 5.14100e-03
44, 6.22822e-01, 8.70349e-02, 6.20797e-01, 7.93087e-03
45, 6.64412e-01, 9.28467e-02, 7.97529e-01, 7.71177e-03
46, 8.90533e-01, 1.24445e-01, 5.73250e-01, 5.77131e-03
47, 7.12906e-01, 9.96234e-02, 3.13698e-01, 4.33435e-03
48, 5.89693e-01, 8.24053e-02, 1.01593e+00, 8.27906e-03
49, 7.24734e-01, 1.01276e-01, 7.10017e-01, 7.65367e-03
50, 9.32736e-01, 1.30343e-01, 4.29557e-01, 5.90770e-03
51, 6.81783e-01, 9.52742e-02, 3.40796e-01, 4.56343e-03
52, 5.76411e-01, 8.05492e-02, 7.77979e-01, 6.49703e-03
53, 7.50687e-01, 1.04903e-01, 4.25707e-01, 5.65488e-03
54, 6.58812e-01, 9.20642e-02, 4.00792e-01, 4.91920e-03
55, 5.51554e-01, 7.70757e-02, 6.72686e-01, 6.30098e-03
56, 6.51084e-01, 9.09842e-02, 6.05030e-01, 4.30837e-03
57, 8.43916e-01, 1.17931e-01, 2.47851e-01, 4.15180e-03
58, 5.35443e-01, 7.48243e-02, 4.35929e-01, 4.70657e-03
59, 5.54225e-01, 7.74489e-02, 7.93146e-01, 4.74243e-03
60, 9.25617e-01, 1.29348e-01, 2.77711e-01, 4.81836e-03
61, 5.79648e-01, 8.10016e-02, 2.38115e-01, 3.43712e-03
62, 5.67182e-01, 7.92595e-02, 8.47135e-01, 4.01630e-03
63, 1.20508e+00, 1.68401e-01, 7.42259e-02, 5.71745e-03
64, 4.76135e-01, 6.65364e-02, 5.36186e-02, 2.08758e-03
65, 4.47295e-01, 6.25062e-02, 1.50323e-01, 3.84728e-03
66, 3.13639e-01, 4.38288e-02, 1.52140e-01, 2.35287e-03
67, 4.37054e-01, 6.10751e-02, 2.00984e-01, 2.26870e-03
68, 3.87856e-01, 5.42001e-02, 1.46474e-01, 1.76597e-03
69, 3.39580e-01, 4.74538e-02, 3.42117e-01, 2.70975e-03
70, 4.13646e-01, 5.78040e-02, 3.66486e-01, 1.54601e-03
71, 8.36082e-01, 1.16836e-01, 6.05118e-02, 2.55568e-03
72, 3.81894e-01, 5.33669e-02, 7.70962e-02, 1.55609e-03
73, 3.89993e-01, 5.44987e-02, 1.32602e-01, 2.26277e-03
74, 4.35487e-01, 6.08561e-02, 2.56911e-01, 2.52896e-03
75, 7.03043e-01, 9.82451e-02, 8.15473e-02, 2.01600e-03
76, 3.96697e-01, 5.54355e-02, 1.99477e-01, 2.26819e-03
77, 3.71919e-01, 5.19730e-02, 2.10060e-01, 1.83070e-03
78, 3.35364e-01, 4.68647e-02, 4.28636e-01, 2.33447e-03
79, 7.07268e-01, 9.88356e-02, 1.64305e-01, 2.59627e-03
80, 3.48300e-01, 4.86723e-02, 1.56356e-01, 1.51438e-03
81, 3.60557e-01, 5.03853e-02, 3.55041e-01, 2.80291e-03
82, 3.83973e-01, 5.36575e-02, 3.79777e-01, 2.57391e-03
83, 5.54669e-01, 7.75109e-02, 2.44702e-01, 2.36494e-03
84, 3.93068e-01, 5.49284e-02, 5.92011e-01, 2.81219e-03
85, 4.67117e-01, 6.52762e-02, 3.19304e-01, 1.97961e-03
86, 4.99698e-01, 6.98292e-02, 2.20195e-01, 1.75465e-03
87, 3.70359e-01, 5.17550e-02, 5.03122e-01, 2.74384e-03
88, 3.57850e-01, 5.00069e-02, 6.07334e-01, 2.12864e-03
89, 5.03663e-01, 7.03833e-02, 3.00153e-01, 1.72599e-03
90, 4.17972e-01, 5.84085e-02, 1.49725e-01, 1.18210e-03
91, 3.25904e-01, 4.55427e-02, 5.29641e-01, 2.43425e-03
92, 3.20104e-01, 4.47322e-02, 4.11598e-01, 1.34685e-03
93, 4.85172e-01, 6.77993e-02, 1.57801e-01, 1.33675e-03
94, 2.65826e-01, 3.71472e-02, 1.93548e-01, 1.02664e-03
95, 2.78492e-01, 3.89173e-02, 4.13772e-01, 1.60603e-03
96, 2.81119e-01, 3.92844e-02, 3.86288e-01, 1.25645e-03
97, 4.49837e-01, 6.28615e-02, 2.42302e-01, 1.24321e-03
98, 2.53108e-01, 3.53700e-02, 2.15073e-01, 8.38390e-04
99, 2.44994e-01, 3.42361e-02, 5.59413e-01, 1.11816e-03
100, 4.72491e-01, 6.60271e-02, 1.98433e-01, 1.16735e-03
101, 3.01184e-01, 4.20883e-02, 7.29870e-02, 6.12624e-04
102, 2.72536e-01, 3.80850e-02, 7.30356e-01, 2.43452e-03
103, 5.17925e-01, 7.23763e-02, 2.51862e-01, 7.09132e-04
104, 5.84689e-01, 8.17060e-02, 5.84542e-02, 1.05350e-03
105, 2.59840e-01, 3.63107e-02, 3.88953e-02, 4.32316e-04
106, 1.95446e-01, 2.73122e-02, 6.96084e-02, 5.90702e-04
107, 1.69323e-01, 2.36617e-02, 1.24360e-01, 1.44059e-04
108, 4.90446e-01, 6.85362e-02, 1.88446e-02, 7.93433e-04
109, 1.81886e-01, 2.54172e-02, 1.35618e-02, 2.16691e-04
110, 1.28055e-01, 1.78947e-02, 1.92605e-02, 2.39491e-04
111, 1.61829e-01, 2.26144e-02, 1.25437e-01, 1.14805e-03
112, 1.99366e-01, 2.78600e-02, 1.83971e-01, 1.36303e-03
113, 3.43955e-01, 4.80652e-02, 2.04056e-01, 1.54857e-03
114, 2.58504e-01, 3.61240e-02, 2.73578e-01, 1.29541e-03
115, 3.06225e-01, 4.27928e-02, 1.80392e-01, 6.88785e-04
116, 3.66686e-01, 5.12417e-02, 3.51286e-02, 6.36895e-04
117, 2.14422e-01, 2.99640e-02, 8.57010e-02, 8.50103e-04
118, 2.37000e-01, 3.31190e-02, 1.48332e-01, 1.09439e-03
119, 2.23421e-01, 3.12215e-02, 2.39104e-01, 9.22294e-04
120, 4.60025e-01, 6.42852e-02, 6.53788e-02, 9.98510e-04
121, 2.31744e-01, 3.23845e-02, 4.91918e-02, 5.01334e-04
122, 2.01914e-01, 2.82161e-02, 1.11118e-01, 7.67263e-04
123, 1.97368e-01, 2.75808e-02, 1.16950e-01, 6.08961e-04
124, 1.79558e-01, 2.50920e-02, 1.15919e-01, 3.36278e-04
125, 2.34698e-01, 3.27974e-02, 3.76927e-02, 3.09437e-04
126, 1.42940e-01, 1.99749e-02, 7.10718e-02, 3.64837e-04
127, 1.61426e-01, 2.25582e-02, 1.58192e-01, 4.15832e-04
128, 2.19972e-01, 3.07394e-02, 5.55949e-02, 2.88018e-04
129, 1.50575e-01, 2.10418e-02, 3.68458e-02, 1.94008e-04
130, 1.44160e-01, 2.01453e-02, 2.11713e-01, 3.66656e-04
131, 3.64164e-01, 5.08893e-02, 3.07267e-02, 4.66508e-04
132, 1.33110e-01, 1.86011e-02, 1.17746e-02, 1.22747e-04
133, 1.28996e-01, 1.80262e-02, 8.04968e-02, 5.27668e-04
134, 1.48775e-01, 2.07902e-02, 8.15689e-02, 3.28874e-04
135, 1.48077e-01, 2.06927e-02, 3.62889e-02, 2.13545e-04
136, 1.21065e-01, 1.69180e-02, 5.68367e-02, 2.30613e-04
137, 1.08720e-01, 1.51928e-02, 7.49893e-02, 2.44621e-04
138, 1.27478e-01, 1.78141e-02, 7.76386e-02, 2.26806e-04
139, 1.08075e-01, 1.51028e-02, 8.38327e-02, 2.06123e-04
140, 1.20277e-01, 1.68079e-02, 1.12534e-01, 2.03953e-04
141, 1.50672e-01, 2.10554e-02, 7.69774e-02, 1.99903e-04
142, 1.19904e-01, 1.67557e-02, 1.14792e-01, 2.43599e-04
143, 1.24026e-01, 1.73317e-02, 2.88642e-01, 3.96644e-04
144, 3.44199e-01, 4.80992e-02, 9.88273e-02, 4.85682e-04
145, 1.46860e-01, 2.05226e-02, 3.28384e-02, 1.54716e-04
146, 1.34060e-01, 1.87339e-02, 1.90467e-01, 5.88571e-04
147, 1.59573e-01, 2.22992e-02, 2.19012e-01, 4.01936e-04
148, 1.81023e-01, 2.52966e-02, 9.29037e-02, 2.05681e-04
149, 1.62193e-01, 2.26653e-02, 3.19045e-02, 1.44453e-04
150, 1.13032e-01, 1.57954e-02, 1.12744e-01, 2.80497e-04
151, 9.93104e-02, 1.38779e-02, 1.20375e-01, 2.18575e-04
152, 1.16628e-01, 1.62979e-02, 1.26794e-01, 1.25533e-04
153, 1.73033e-01, 2.41801e-02, 2.37239e-02, 1.35881e-04
154, 8.86028e-02, 1.23816e-02, 3.80684e-02, 1.21618e-04
155, 1.01145e-01, 1.41343e-02, 8.35862e-02, 2.04181e-04
156, 9.64358e-02, 1.34762e-02, 1.30347e-01, 1.60345e-04
157, 2.25446e-01, 3.15044e-02, 2.78865e-02, 1.96985e-04
158, 9.05977e-02, 1.26604e-02, 2.13697e-02, 7.79212e-05
159, 8.15206e-02, 1.13919e-02, 4.37384e-02, 1.27213e-04
160, 9.55758e-02, 1.33560e-02, 1.19192e-01, 2.40550e-04
161, 1.24000e-01, 1.73282e-02, 9.71207e-02, 1.52514e-04
162, 1.19379e-01, 1.66824e-02, 5.19662e-02, 1.26777e-04
163, 9.43419e-02, 1.31836e-02, 1.82812e-01, 2.54169e-04
164, 1.08072e-01, 1.51023e-02, 1.67245e-01, 7.26671e-05
165, 2.67779e-01, 3.74201e-02, 9.52916e-03, 2.16187e-04
166, 1.01534e-01, 1.41887e-02, 7.56931e-03, 7.19693e-05
167, 8.35374e-02, 1.16737e-02, 1.45494e-02, 1.05108e-04
168, 9.78507e-02, 1.36739e-02, 5.41087e-02, 1.59328e-04
169, 1.67949e-01, 2.34696e-02, 1.30709e-02, 1.13404e-04
170, 7.36523e-02, 1.02924e-02, 6.13901e-03, 3.69844e-05
171, 6.38899e-02, 8.92814e-03, 2.53107e-02, 8.50901e-05
172, 7.11313e-02, 9.94008e-03, 1.77662e-02, 4.51633e-05
173, 6.65646e-02, 9.30192e-03, 1.28476e-02, 3.82123e-05
174, 5.21361e-02, 7.28563e-03, 3.44546e-02, 7.60092e-05
175, 5.58487e-02, 7.80444e-03, 6.32971e-02, 4.20752e-05
176, 1.47221e-01, 2.05730e-02, 9.11702e-03, 7.28621e-05
177, 5.28896e-02, 7.39094e-03, 3.53810e-03, 1.82679e-05
178, 5.12035e-02, 7.15531e-03, 2.78591e-02, 9.22665e-05
179, 6.11991e-02, 8.55213e-03, 3.37622e-02, 7.23570e-05
180, 8.14110e-02, 1.13766e-02, 2.64397e-02, 5.62664e-05
181, 6.22046e-02, 8.69265e-03, 2.12515e-02, 4.52238e-05
182, 5.79826e-02, 8.10265e-03, 6.48476e-02, 8.67796e-05
183, 7.36692e-02, 1.02947e-02, 5.35885e-02, 3.51549e-05
184, 1.38073e-01, 1.92947e-02, 5.14200e-03, 6.07378e-05
185, 6.55218e-02, 9.15620e-03, 7.39189e-03, 3.97226e-05
186, 5.73359e-02, 8.01228e-03, 1.14770e-02, 4.67486e-05
187, 6.34037e-02, 8.86020e-03, 4.20500e-02, 6.04569e-06
188, 1.80305e-01, 2.51963e-02, 9.59652e-03, 9.27512e-05
189, 5.08088e-02, 7.10016e-03, 2.93513e-03, 1.21182e-05
190, 3.34992e-02, 4.68127e-03, 4.95204e-03, 1.34767e-05
191, 2.60439e-02, 3.63945e-03, 8.45754e-03, 1.29884e-05
192, 4.77605e-02, 6.67418e-03, 6.35899e-03, 1.59393e-05
193, 2.91054e-02, 4.06727e-03, 1.22428e-02, 1.88007e-05
194, 3.19750e-02, 4.46827e-03, 2.55761e-02, 2.80539e-05
195, 4.63173e-02, 6.47250e-03, 2.85297e-02, 2.48851e-05
196, 6.57807e-02, 9.19238e-03, 1.27906e-02, 2.62035e-05
197, 4.36347e-02, 6.09763e-03, 3.32316e-02, 4.07326e-05
198, 4.76840e-02, 6.66350e-03, 5.37865e-02, 2.73543e-05
199, 8.66356e-02, 1.21067e-02, 1.10410e-02, 3.33364e-05
200, 4.43781e-02, 6.20152e-03, 1.11956e-02, 2.28980e-05
201, 5.56197e-02, 7.77245e-03, 5.28313e-02, 9.08528e-05
202, 7.83451e-02, 1.09482e-02, 7.35225e-02, 9.28113e-05
203, 1.06975e-01, 1.49490e-02, 4.38284e-02, 8.10506e-05
204, 8.42117e-02, 1.17680e-02, 2.24332e-01, 2.05574e-04
205, 1.05311e-01, 1.47164e-02, 8.54944e-02, 7.17093e-05
206, 1.55030e-01, 2.16643e-02, 1.72600e-02, 8.35695e-05
207, 9.32032e-02, 1.30245e-02, 5.31746e-02, 1.25075e-04
208, 8.37616e-02, 1.17051e-02, 6.10364e-02, 9.49301e-05
209, 6.58275e-02, 9.19891e-03, 7.34682e-02, 6.56824e-05
210, 1.41874e-01, 1.98259e-02, 2.22951e-02, 8.36540e-05
211, 7.24986e-02, 1.01312e-02, 4.35931e-02, 7.35753e-05
212, 6.33055e-02, 8.84648e-03, 5.13610e-02, 6.93556e-05
213, 6.96674e-02, 9.73551e-03, 1.15686e-01, 8.74151e-05
214, 1.81119e-01, 2.53100e-02, 2.70136e-02, 1.25254e-04
215, 9.28802e-02, 1.29793e-02, 5.50615e-02, 1.00049e-04
216, 6.01764e-02, 8.40921e-03, 4.26910e-02, 5.28606e-05
217, 6.31503e-02, 8.82480e-03, 5.68929e-02, 3.59343e-05
218, 1.16814e-01, 1.63239e-02, 3.82405e-03, 4.21567e-05
219, 5.90231e-02, 8.24805e-03, 5.69577e-03, 2.40325e-05
220, 3.17105e-02, 4.43131e-03, 4.33447e-03, 1.23199e-05
221, 3.76937e-02, 5.26743e-03, 4.49541e-02, 5.48815e-05
222, 5.54730e-02, 7.75195e-03, 1.08302e-02, 7.33900e-06
223, 6.97296e-02, 9.74420e-03, 3.35791e-03, 1.53275e-05
224, 2.82723e-02, 3.95085e-03, 1.98190e-03, 5.09047e-06
225, 2.19913e-02, 3.07313e-03, 5.19357e-03, 9.48119e-06
226, 2.27050e-02, 3.17286e-03, 6.60945e-03, 6.33323e-06
227, 2.75591e-02, 3.85119e-03, 2.40389e-03, 4.23423e-06
228, 1.44619e-02, 2.02095e-03, 4.06643e-03, 4.01992e-06
229, 1.72365e-02, 2.40867e-03, 1.00503e-02, 8.14344e-06
230, 1.96821e-02, 2.75043e-03, 3.15662e-02, 3.56802e-06
231, 9.97862e-02, 1.39444e-02, 3.09459e-03, 3.06620e-05
232, 4.40844e-02, 6.16047e-03, 2.92090e-03, 1.01748e-05
233, 1.87799e-02, 2.62436e-03, 1.81911e-03, 3.71139e-06
234, 1.98847e-02, 2.77875e-03, 1.41465e-02, 1.76651e-05
235, 2.63050e-02, 3.67594e-03, 1.28841e-02, 6.42300e-06
236, 3.39623e-02, 4.74599e-03, 2.11262e-03, 6.22531e-06
237, 1.82691e-02, 2.55297e-03, 2.29761e-03, 4.25347e-06
238, 1.96986e-02, 2.75273e-03, 9.49672e-03, 1.14529e-05
239, 1.87382e-02, 2.61853e-03, 9.33258e-03, 6.81415e-06
240, 2.42383e-02, 3.38712e-03, 5.45299e-03, 6.53892e-06
241, 2.01297e-02, 2.81298e-03, 1.80249e-02, 1.50826e-05
242, 2.99332e-02, 4.18295e-03, 4.26232e-02, 2.85189e-05
243, 4.07794e-02, 5.69862e-03, 5.68539e-02, 3.77409e-05
244, 5.67219e-02, 7.92647e-03, 1.02830e-01, 6.20931e-05
245, 5.96569e-02, 8.33662e-03, 1.98501e-01, 5.28223e-05
246, 1.60299e-01, 2.24006e-02, 5.02577e-02, 9.43883e-05
247, 6.67851e-02, 9.33274e-03, 4.05401e-02, 4.32844e-05
248, 6.99583e-02, 9.77617e-03, 1.15203e-01, 9.88656e-05
249, 7.87422e-02, 1.10036e-02, 1.27004e-01, 7.04503e-05
250, 8.70017e-02, 1.21579e-02, 3.49735e-02, 3.72498e-05
251, 4.43369e-02, 6.19576e-03, 4.51473e-02, 2.52226e-05
252, 3.71502e-02, 5.19146e-03, 5.38435e-02, 1.97099e-05
253, 3.72220e-02, 5.20151e-03, 3.53126e-02, 1.04786e-05
254, 4.48918e-02, 6.27331e-03, 1.14882e-02, 1.01013e-05
255, 2.93214e-02, 4.09746e-03, 4.08365e-02, 1.94593e-05
256, 2.92300e-02, 4.08468e-03, 5.23055e-02, 5.91394e-06
257, 6.03413e-02, 8.43225e-03, 2.61269e-03, 1.30051e-05
258, 2.43619e-02, 3.40439e-03, 2.26621e-03, 5.79606e-06
259, 2.82536e-02, 3.94824e-03, 9.50831e-03, 1.99303e-05
260, 3.86547e-02, 5.40171e-03, 1.61032e-02, 1.15797e-05
261, 6.78076e-02, 9.47562e-03, 1.96137e-03, 1.23388e-05
262, 2.63442e-02, 3.68141e-03, 1.64751e-03, 4.04994e-06
263, 1.92888e-02, 2.69547e-03, 2.50178e-03, 4.58938e-06
264, 2.29593e-02, 3.20840e-03, 1.24262e-02, 9.67344e-06
265, 3.87743e-02, 5.41842e-03, 3.56366e-03, 7.41859e-06
266, 2.56287e-02, 3.58143e-03, 3.25165e-03, 5.86909e-06
267, 3.02382e-02, 4.22556e-03, 3.16432e-02, 3.86776e-05
268, 3.45190e-02, 4.82377e-03, 3.35380e-02, 2.87353e-05
269, 7.51559e-02, 1.05025e-02, 2.57849e-02, 3.37152e-05
270, 4.65064e-02, 6.49893e-03, 4.92441e-02, 3.64431e-05
271, 3.69615e-02, 5.16511e-03, 5.02092e-02, 2.38029e-05
272, 3.84072e-02, 5.36713e-03, 3.19993e-02, 5.68461e-06
273, 5.49864e-02, 7.68395e-03, 5.55665e-03, 9.87014e-06
274, 2.08692e-02, 2.91633e-03, 3.37199e-03, 3.21451e-06
275, 1.81866e-02, 2.54144e-03, 7.81551e-03, 5.93836e-06
276, 1.95931e-02, 2.73799e-03, 1.87420e-02, 4.36258e-06
277, 4.17990e-02, 5.84111e-03, 2.03598e-03, 7.19801e-06
278, 1.55517e-02, 2.17323e-03, 1.69335e-03, 2.58071e-06
279, 1.47417e-02, 2.06005e-03, 3.99471e-03, 4.60686e-06
280, 1.60332e-02, 2.24053e-03, 1.08530e-02, 3.60072e-06
281, 4.43760e-02, 6.20122e-03, 1.86167e-03, 7.16834e-06
282, 2.13187e-02, 2.97914e-03, 2.77398e-03, 4.42538e-06
283, 1.51879e-02, 2.12239e-03, 3.06929e-03, 3.44477e-06
284, 1.62196e-02, 2.26657e-03, 1.31827e-02, 1.46342e-06
285, 4.97148e-02, 6.94729e-03, 2.30441e-03, 7.94791e-06
286, 1.84425e-02, 2.57721e-03, 1.21307e-03, 1.77754e-06
287, 1.02773e-02, 1.43618e-03, 1.32665e-03, 1.18688e-06
288, 7.58098e-03, 1.05939e-03, 2.28683e-03, 1.59186e-06
289, 1.14063e-02, 1.59394e-03, 4.55333e-03, 2.75992e-06
290, 1.32014e-02, 1.84481e-03, 1.22026e-02, 7.27607e-06
291, 2.25900e-02, 3.15679e-03, 3.44564e-02, 1.69298e-05
292, 3.31590e-02, 4.63373e-03, 7.99845e-02, 2.48684e-05
293, 6.18538e-02, 8.64362e-03, 4.25386e-02, 1.72413e-05
294, 4.39883e-02, 6.14704e-03, 2.23192e-03, 7.57600e-06
295, 2.27085e-02, 3.17335e-03, 3.69799e-03, 6.19161e-06
296, 1.98942e-02, 2.78008e-03, 5.77431e-03, 5.96309e-06
297, 1.53310e-02, 2.14239e-03, 5.25262e-03, 3.77876e-06
298, 2.25032e-02, 3.14466e-03, 4.07469e-03, 4.19556e-06
299, 1.83819e-02, 2.56873e-03, 1.12997e-02, 7.54290e-06
300, 1.68245e-02, 2.35111e-03, 1.42840e-02, 3.24265e-06
301, 5.01544e-02, 7.00871e-03, 2.47338e-03, 7.37986e-06
302, 2.16044e-02, 3.01906e-03, 3.00820e-03, 3.54879e-06
303, 1.56929e-02, 2.19297e-03, 3.25959e-03, 2.96762e-06
304, 1.89472e-02, 2.64773e-03, 2.08001e-02, 5.65013e-06
305, 4.11589e-02, 5.75166e-03, 2.03855e-03, 5.87904e-06
306, 1.74144e-02, 2.43353e-03, 8.85007e-04, 1.69068e-06
307, 1.56328e-02, 2.18458e-03, 7.33063e-03, 3.06876e-06
308, 2.98670e-02, 4.17369e-03, 1.64613e-03, 2.41501e-06
309, 1.40135e-02, 1.95828e-03, 4.37992e-04, 6.04945e-07
310, 7.60802e-03, 1.06316e-03, 6.02743e-04, 4.81419e-07
311, 7.17900e-03, 1.00321e-03, 1.66999e-03, 9.42642e-07
312, 6.55475e-03, 9.15978e-04, 1.57877e-03, 4.69217e-07
313, 1.13306e-02, 1.58337e-03, 6.62458e-04, 5.15845e-07
314, 8.24602e-03, 1.15232e-03, 5.53642e-03, 2.38432e-06
315, 1.30155e-02, 1.81883e-03, 8.72895e-03, 3.00446e-06
316, 1.50334e-02, 2.10081e-03, 1.65993e-02, 3.38327e-06
317, 3.00087e-02, 4.19350e-03, 4.49296e-03, 3.69379e-06
318, 1.80106e-02, 2.51685e-03, 1.59678e-02, 6.06012e-06
319, 1.68263e-02, 2.35135e-03, 1.70629e-02, 4.67925e-06
320, 1.63191e-02, 2.28048e-03, 2.34820e-02, 3.32497e-06
321, 3.99634e-02, 5.58459e-03, 3.23884e-03, 5.30404e-06
322, 2.29124e-02, 3.20185e-03, 7.87979e-03, 5.57692e-06
323, 1.65157e-02, 2.30795e-03, 6.64510e-03, 3.67622e-06
324, 2.09438e-02, 2.92674e-03, 7.98272e-02, 2.19894e-05
325, 2.65535e-02, 3.71065e-03, 2.07036e-02, 3.95499e-06
326, 4.17064e-02, 5.82816e-03, 1.48480e-03, 5.89855e-06
327, 2.05740e-02, 2.87507e-03, 2.12654e-03, 3.58130e-06
328, 1.45156e-02, 2.02845e-03, 2.39967e-03, 2.96333e-06
329, 1.54784e-02, 2.16299e-03, 6.23902e-03, 3.07484e-06
330, 2.76762e-02, 3.86754e-03, 1.32271e-03, 2.96572e-06
331, 1.14118e-02, 1.59472e-03, 1.46153e-03, 1.30638e-06
332, 9.14774e-03, 1.27833e-03, 1.95240e-03, 1.36217e-06
333, 1.10217e-02, 1.54021e-03, 5.78542e-03, 2.63647e-06
334, 1.18477e-02, 1.65562e-03, 3.06467e-03, 1.15924e-06
335, 7.49084e-03, 1.04679e-03, 3.31531e-03, 9.93921e-07
336, 8.38095e-03, 1.17118e-03, 1.12872e-02, 1.79281e-06
337, 1.48875e-02, 2.08043e-03, 6.04881e-03, 9.26659e-07
338, 1.86033e-02, 2.59968e-03, 6.94209e-04, 1.07201e-06
339, 9.87105e-03, 1.37941e-03, 1.13377e-03, 9.13908e-07
340, 9.40594e-03, 1.31441e-03, 2.18037e-03, 1.42101e-06
341, 1.13529e-02, 1.58649e-03, 4.79035e-03, 1.21448e-06
342, 1.78143e-02, 2.48941e-03, 6.17383e-04, 9.37261e-07
343, 5.38081e-03, 7.51930e-04, 3.55833e-04, 1.85960e-07
344, 4.28275e-03, 5.98483e-04, 6.52879e-04, 2.66327e-07
345, 5.56400e-03, 7.77528e-04, 3.25745e-03, 9.65977e-07
346, 6.33020e-03, 8.84599e-04, 4.09662e-03, 5.17265e-07
347, 1.47282e-02, 2.05815e-03, 1.17641e-03, 8.66186e-07
348, 9.10009e-03, 1.27167e-03, 4.29869e-03, 1.60676e-06
349, 1.01183e-02, 1.41396e-03, 5.74722e-03, 1.66114e-06
350, 1.12563e-02, 1.57299e-03, 2.01066e-02, 7.30990e-07
351, 3.10443e-02, 4.33822e-03, 2.81602e-03, 3.30833e-06
352, 1.16365e-02, 1.62612e-03, 1.49669e-03, 8.38200e-07
353, 7.32786e-03, 1.02401e-03, 1.84250e-03, 7.14824e-07
354, 5.38477e-03, 7.52482e-04, 2.30941e-03, 5.09264e-07
355, 1.26537e-02, 1.76826e-03, 1.11338e-03, 7.20800e-07
356, 5.83195e-03, 8.14973e-04, 1.48114e-03, 3.93524e-07
357, 4.33393e-03, 6.05635e-04, 1.21921e-03, 2.60708e-07
358, 3.78666e-03, 5.29158e-04, 1.64879e-03, 2.69472e-07
359, 8.37224e-03, 1.16996e-03, 1.26799e-03, 3.79751e-07
360, 5.39157e-03, 7.53433e-04, 2.90682e-03, 4.89694e-07
361, 4.72783e-03, 6.60680e-04, 3.26739e-03, 4.38139e-07
362, 6.60244e-03, 9.22642e-04, 6.28831e-03, 7.82256e-07
363, 7.13671e-03, 9.97303e-04, 1.13690e-02, 1.37278e-06
364, 1.38009e-02, 1.92857e-03, 1.52714e-02, 1.83352e-06
365, 1.09088e-02, 1.52442e-03, 1.14249e-02, 1.65918e-06
366, 1.11761e-02, 1.56178e-03, 4.64447e-02, 4.69415e-06
367, 2.15069e-02, 3.00543e-03, 6.03544e-02, 8.63214e-07
368, 4.79492e-02, 6.70055e-03, 1.04850e-02, 6.25377e-06
369, 2.05045e-02, 2.86536e-03, 7.78310e-03, 2.54336e-06
370, 1.62602e-02, 2.27224e-03, 1.42705e-02, 3.79121e-06
371, 1.66713e-02, 2.32969e-03, 9.96110e-03, 1.82479e-06
372, 2.26974e-02, 3.17179e-03, 1.96471e-03, 1.78250e-06
373, 1.33682e-02, 1.86811e-03, 6.07772e-03, 2.61186e-06
374, 1.20797e-02, 1.68806e-03, 7.03400e-03, 1.93578e-06
375, 7.24274e-03, 1.01212e-03, 1.20192e-03, 1.04172e-07
376, 1.44042e-02, 2.01288e-03, 3.73169e-04, 5.01168e-07
377, 6.53039e-03, 9.12574e-04, 3.08294e-04, 1.93285e-07
378, 4.29577e-03, 6.00303e-04, 4.80418e-04, 2.25283e-07
379, 5.51718e-03, 7.70985e-04, 2.94638e-03, 1.19758e-06
380, 9.90221e-03, 1.38376e-03, 1.17098e-02, 8.94848e-07
381, 1.79308e-02, 2.50570e-03, 2.26026e-03, 1.25580e-06
382, 7.89395e-03, 1.10312e-03, 3.41080e-04, 2.34686e-07
383, 4.71101e-03, 6.58329e-04, 6.05798e-04, 2.59021e-07
384, 5.23826e-03, 7.32008e-04, 1.67722e-03, 5.53884e-07
385, 5.64833e-03, 7.89313e-04, 1.09883e-03, 2.52682e-07
386, 6.49149e-03, 9.07139e-04, 4.28448e-04, 1.75616e-07
387, 4.79945e-03, 6.70688e-04, 3.25170e-03, 6.71220e-07
388, 4.57238e-03, 6.38957e-04, 3.35066e-03, 1.77651e-07
389, 7.44938e-03, 1.04100e-03, 3.68339e-04, 2.42308e-07
390, 3.75145e-03, 5.24237e-04, 4.70961e-04, 1.82551e-07
391, 4.98823e-03, 6.97069e-04, 2.01918e-03, 6.75434e-07
392, 7.71456e-03, 1.07805e-03, 7.70994e-03, 5.01068e-07
393, 1.96824e-02, 2.75047e-03, 8.99249e-04, 1.19542e-06
394, 6.19305e-03, 8.65434e-04, 4.42571e-04, 2.40650e-07
395, 4.56063e-03, 6.37315e-04, 8.59829e-04, 2.47185e-07
396, 3.38188e-03, 4.72593e-04, 5.84660e-04, 1.29666e-07
397, 4.05345e-03, 5.66440e-04, 6.86662e-04, 1.64168e-07
398, 3.70820e-03, 5.18193e-04, 2.70968e-03, 3.88976e-07
399, 7.30403e-03, 1.02068e-03, 1.82645e-03, 4.10902e-07
400, 4.86872e-03, 6.80368e-04, 2.73118e-03, 4.43822e-07
401, 5.94366e-03, 8.30583e-04, 7.29351e-03, 9.52657e-07
402, 6.24188e-03, 8.72258e-04, 1.16562e-02, 1.17600e-06
403, 1.90474e-02, 2.66173e-03, 5.51940e-03, 1.61922e-06
404, 1.01356e-02, 1.41638e-03, 5.20121e-03, 1.10603e-06
405, 1.12898e-02, 1.57767e-03, 1.96363e-02, 3.61558e-06
406, 1.77946e-02, 2.48666e-03, 6.54407e-02, 1.04470e-05
407, 2.15811e-02, 3.01580e-03, 1.26261e-01, 7.13677e-06
408, 6.15452e-02, 8.60050e-03, 2.23557e-02, 1.35583e-05
409, 2.66596e-02, 3.72548e-03, 2.20071e-02, 6.68771e-06
410, 2.24472e-02, 3.13683e-03, 3.37236e-02, 7.06827e-06
411, 1.99250e-02, 2.78438e-03, 4.17904e-02, 5.16470e-06
412, 1.47411e-02, 2.05996e-03, 1.01828e-02, 1.72136e-06
413, 1.35605e-02, 1.89498e-03, 9.52211e-03, 1.71275e-06
414, 1.26124e-02, 1.76249e-03, 3.74891e-02, 2.76362e-06
415, 2.09919e-02, 2.93346e-03, 5.77317e-03, 2.06954e-06
416, 8.26566e-03, 1.15507e-03, 2.96683e-03, 6.92009e-07
417, 8.05398e-03, 1.12549e-03, 1.20878e-02, 1.55282e-06
418, 1.00166e-02, 1.39975e-03, 5.64699e-03, 1.10532e-06
419, 9.22255e-03, 1.28878e-03, 9.33716e-03, 1.44379e-06
420, 9.11610e-03, 1.27391e-03, 1.02245e-02, 1.04068e-06
421, 1.27247e-02, 1.77819e-03, 3.63243e-03, 8.87779e-07
422, 8.08629e-03, 1.13000e-03, 1.19209e-02, 1.49908e-06
423, 8.01058e-03, 1.11942e-03, 1.37481e-02, 1.08218e-06
424, 6.59569e-03, 9.21700e-04, 9.25059e-03, 5.34245e-07
425, 9.11827e-03, 1.27421e-03, 3.17008e-03, 3.60613e-07
426, 4.57392e-03, 6.39172e-04, 6.31425e-04, 1.11590e-07
427, 3.30769e-03, 4.62226e-04, 2.02146e-03, 2.07089e-07
428, 2.32993e-03, 3.25590e-04, 8.53491e-04, 5.24950e-08
429, 2.75487e-03, 3.84973e-04, 4.31243e-04, 4.28428e-08
430, 1.77538e-03, 2.48097e-04, 8.04964e-04, 5.11072e-08
431, 1.65941e-03, 2.31890e-04, 1.36149e-03, 2.27053e-08
432, 3.67113e-03, 5.13013e-04, 1.56520e-04, 4.51175e-08
433, 1.26140e-03, 1.76271e-04, 1.01418e-04, 1.31060e-08
434, 1.25852e-03, 1.75870e-04, 3.51221e-04, 3.17933e-08
435, 1.17764e-03, 1.64567e-04, 2.71388e-04, 1.57555e-08
436, 1.23880e-03, 1.73113e-04, 1.55486e-04, 1.03806e-08
437, 9.37215e-04, 1.30969e-04, 4.85084e-04, 2.07733e-08
438, 9.66960e-04, 1.35126e-04, 7.68250e-04, 1.17039e-08
439, 2.32280e-03, 3.24594e-04, 1.63237e-04, 2.01847e-08
440, 9.86968e-04, 1.37922e-04, 1.57554e-04, 9.75933e-09
441, 9.39000e-04, 1.31218e-04, 3.24557e-04, 1.47654e-08
442, 9.05786e-04, 1.26577e-04, 5.51240e-04, 7.16960e-09
443, 1.43814e-03, 2.00969e-04, 7.80317e-05, 8.49421e-09
444, 5.28275e-04, 7.38226e-05, 4.97302e-05, 2.53031e-09
445, 4.53197e-04, 6.33309e-05, 1.32563e-04, 3.97558e-09
446, 3.35777e-04, 4.69223e-05, 1.08241e-04, 1.51666e-09
447, 4.89585e-04, 6.84159e-05, 4.70388e-05, 1.62526e-09
448, 3.23208e-04, 4.51659e-05, 1.28576e-04, 2.49718e-09
449, 3.83126e-04, 5.35390e-05, 1.92392e-04, 3.07925e-09
450, 3.79975e-04, 5.30988e-05, 3.82310e-04, 6.90051e-10
451, 9.20117e-04, 1.28580e-04, 6.07142e-05, 2.82730e-09
452, 3.12300e-04, 4.36417e-05, 1.77751e-05, 5.22165e-10
453, 2.45657e-04, 3.43287e-05, 6.56470e-05, 1.26736e-09
454, 2.57040e-04, 3.59194e-05, 1.12364e-04, 1.28817e-09
455, 2.16475e-04, 3.02508e-05, 3.99997e-05, 3.18549e-10
456, 2.53075e-04, 3.53654e-05, 1.68843e-05, 2.92796e-10
457, 1.74951e-04, 2.44481e-05, 7.41699e-05, 6.98279e-10
458, 1.84890e-04, 2.58371e-05, 1.02513e-04, 6.36861e-10
459, 2.55832e-04, 3.57506e-05, 1.22033e-04, 8.53614e-10
460, 2.40850e-04, 3.36570e-05, 2.29530e-04, 1.04610e-09
461, 2.74748e-04, 3.83941e-05, 1.67911e-04, 7.99083e-11
462, 5.90278e-04, 8.24870e-05, 3.82550e-05, 8.91079e-10
463, 2.25524e-04, 3.15153e-05, 2.09028e-05, 2.61198e-10
464, 1.74802e-04, 2.44273e-05, 4.47854e-05, 4.48009e-10
465, 2.11537e-04, 2.95608e-05, 1.69315e-04, 3.45040e-10
466, 4.01563e-04, 5.61156e-05, 2.76196e-05, 5.70898e-10
467, 1.37822e-04, 1.92596e-05, 6.68159e-06, 9.21194e-11
468, 1.17503e-04, 1.64202e-05, 6.41617e-05, 4.87864e-10
469, 1.45146e-04, 2.02831e-05, 8.19745e-05, 3.78783e-10
470, 3.18814e-04, 4.45519e-05, 5.78945e-05, 5.41599e-10
471, 2.49926e-04, 3.49253e-05, 4.11596e-04, 1.79220e-09
472, 2.40962e-04, 3.36727e-05, 1.34577e-04, 2.84927e-10
473, 5.82241e-04, 8.13640e-05, 1.53072e-05, 8.32357e-10
474, 2.31743e-04, 3.23843e-05, 1.27029e-05, 2.28773e-10
475, 1.05814e-04, 1.47867e-05, 8.56597e-06, 9.30689e-11
476, 1.09422e-04, 1.52909e-05, 5.68998e-05, 1.53204e-10
477, 2.03669e-04, 2.84613e-05, 1.14364e-05, 1.28302e-10
478, 1.09378e-04, 1.52848e-05, 3.05969e-06, 3.72322e-11
479, 7.09359e-05, 9.91277e-06, 9.49553e-06, 6.41447e-11
480, 7.61139e-05, 1.06364e-05, 1.80838e-05, 9.25822e-11
481, 7.84545e-05, 1.09634e-05, 2.78592e-05, 5.74918e-12
482, 2.29488e-04, 3.20692e-05, 6.56436e-06, 1.04128e-10
483, 9.24192e-05, 1.29149e-05, 2.98627e-06, 2.40259e-11
484, 4.95442e-05, 6.92344e-06, 3.42215e-06, 1.79849e-11
485, 4.95727e-05, 6.92742e-06, 1.37829e-05, 5.67981e-11
486, 6.50255e-05, 9.08684e-06, 2.23550e-05, 5.23621e-11
487, 1.18196e-04, 1.65170e-05, 9.42960e-06, 5.87213e-11
488, 8.34923e-05, 1.16674e-05, 6.31679e-05, 2.28694e-10
489, 1.39965e-04, 1.95591e-05, 1.20395e-04, 3.73878e-10
490, 1.75833e-04, 2.45713e-05, 1.76485e-04, 4.29580e-10
491, 4.00403e-04, 5.59535e-05, 5.96093e-05, 5.18465e-10
492, 2.58712e-04, 3.61532e-05, 2.85537e-04, 1.05176e-09
493, 1.74060e-04, 2.43237e-05, 2.10824e-04, 3.46204e-10
494, 8.61384e-05, 1.20372e-05, 8.64566e-05, 1.55281e-10
495, 9.34080e-05, 1.30531e-05, 2.22579e-04, 2.58028e-10
496, 8.75497e-05, 1.22344e-05, 1.17836e-04, 1.57323e-10
497, 1.51226e-04, 2.11328e-05, 8.19173e-05, 1.59700e-10
498, 9.26208e-05, 1.29431e-05, 1.35752e-04, 1.71424e-10
499, 9.86209e-05, 1.37816e-05, 2.53670e-04, 2.20195e-10
500, 1.09194e-04, 1.52591e-05, 2.33739e-04, 3.79772e-11
501, 2.47276e-04, 3.45550e-05, 3.03889e-05, 1.78810e-10
502, 8.22757e-05, 1.14974e-05, 1.55700e-05, 4.40723e-11
503, 7.10886e-05, 9.93411e-06, 3.59368e-05, 8.51768e-11
504, 8.91789e-05, 1.24621e-05, 1.33640e-04, 7.95146e-11
505, 1.82742e-04, 2.55369e-05, 1.12588e-05, 1.26202e-10
506, 7.46408e-05, 1.04305e-05, 6.62353e-06, 4.39624e-11
507, 7.40681e-05, 1.03505e-05, 3.19647e-05, 1.20661e-10
508, 7.53675e-05, 1.05321e-05, 1.97900e-05, 5.37583e-11
509, 1.05192e-04, 1.46998e-05, 1.20973e-05, 6.28213e-11
510, 8.46127e-05, 1.18240e-05, 9.14687e-05, 2.61711e-10
511, 1.08462e-04, 1.51568e-05, 1.15057e-04, 3.05952e-10
512, 1.80630e-04, 2.52417e-05, 1.36688e-04, 2.75362e-10
513, 8.56180e-05, 1.19645e-05, 2.97195e-05, 5.07336e-11
514, 8.30503e-05, 1.16057e-05, 1.08972e-05, 3.52136e-11
515, 4.37857e-05, 6.11873e-06, 1.64099e-05, 2.53559e-11
516, 3.28196e-05, 4.58629e-06, 1.45388e-05, 1.83680e-11
517, 3.83243e-05, 5.35554e-06, 1.51681e-05, 1.76339e-11
518, 3.78981e-05, 5.29598e-06, 1.41549e-05, 2.04958e-11
519, 3.90476e-05, 5.45662e-06, 8.50082e-05, 6.21867e-11
520, 1.07106e-04, 1.49674e-05, 5.99952e-05, 3.73521e-11
521, 1.07422e-04, 1.50115e-05, 9.57412e-06, 3.58480e-11
522, 5.61116e-05, 7.84119e-06, 1.25594e-05, 2.65392e-11
523, 4.65206e-05, 6.50091e-06, 2.09634e-05, 2.83684e-11
524, 2.51508e-05, 3.51465e-06, 7.66106e-06, 1.55935e-11
525, 3.09021e-05, 4.31834e-06, 1.43994e-05, 1.39380e-11
526, 5.28313e-05, 7.38279e-06, 6.20887e-06, 1.44897e-11
527, 2.93489e-05, 4.10130e-06, 1.09463e-05, 1.45990e-11
528, 3.17002e-05, 4.42987e-06, 2.16635e-05, 1.75471e-11
529, 4.71387e-05, 6.58729e-06, 1.50567e-05, 1.71130e-11
530, 3.30751e-05, 4.62200e-06, 1.65842e-05, 1.41935e-11
531, 2.69877e-05, 3.77133e-06, 2.18666e-05, 1.94764e-11
532, 3.78880e-05, 5.29457e-06, 1.66897e-05, 2.61857e-12
533, 6.40898e-05, 8.95608e-06, 4.15952e-06, 1.11908e-11
534, 2.62453e-05, 3.66760e-06, 2.37377e-06, 3.66218e-12
535, 1.89121e-05, 2.64283e-06, 4.40907e-06, 4.99423e-12
536, 1.77855e-05, 2.48539e-06, 9.54840e-06, 6.95177e-12
537, 4.16111e-05, 5.81485e-06, 6.10788e-06, 8.75278e-12
538, 2.06679e-05, 2.88819e-06, 8.63878e-06, 6.07958e-12
539, 1.67171e-05, 2.33610e-06, 1.07361e-05, 4.37983e-12
540, 2.39229e-05, 3.34306e-06, 6.59126e-06, 3.27982e-12
541, 2.12295e-05, 2.96667e-06, 1.51822e-06, 2.24243e-12
542, 1.51549e-05, 2.11779e-06, 8.69038e-06, 7.12097e-12
543, 1.86854e-05, 2.61114e-06, 1.28838e-05, 5.12745e-12
544, 2.63845e-05, 3.68704e-06, 5.82387e-06, 5.63594e-12
545, 2.06737e-05, 2.88900e-06, 2.31348e-05, 1.59555e-11
546, 3.83836e-05, 5.36383e-06, 7.43882e-05, 3.74449e-11
547, 4.19031e-05, 5.85565e-06, 7.76550e-05, 3.95270e-11
548, 5.61299e-05, 7.84374e-06, 6.61169e-05, 1.74627e-11
549, 7.29294e-05, 1.01914e-05, 2.73676e-06, 1.86011e-11
550, 3.19577e-05, 4.46586e-06, 3.46196e-06, 9.99534e-12
551, 2.74312e-05, 3.83331e-06, 5.45788e-06, 1.17446e-11
552, 3.01340e-05, 4.21101e-06, 1.82891e-05, 2.64240e-11
553, 4.36157e-05, 6.09497e-06, 1.28906e-05, 4.44955e-12
554, 5.13257e-05, 7.17239e-06, 3.77851e-06, 8.38241e-12
555, 2.18842e-05, 3.05816e-06, 2.21672e-06, 3.16525e-12
556, 1.68689e-05, 2.35731e-06, 5.00059e-06, 3.94773e-12
557, 1.58345e-05, 2.21276e-06, 1.81551e-06, 1.47393e-12
558, 1.58120e-05, 2.20961e-06, 9.24409e-07, 1.25588e-12
559, 1.24647e-05, 1.74185e-06, 7.24676e-06, 5.52847e-12
560, 1.48854e-05, 2.08012e-06, 1.05886e-05, 5.84244e-12
561, 2.37735e-05, 3.32217e-06, 1.15205e-05, 4.85412e-12
562, 2.72587e-05, 3.80921e-06, 4.57032e-06, 4.60010e-12
563, 1.94350e-05, 2.71590e-06, 2.25332e-05, 1.03273e-11
564, 1.31703e-05, 1.84046e-06, 4.22123e-06, 2.90656e-12
565, 1.94506e-05, 2.71808e-06, 3.13116e-06, 2.49267e-12
566, 1.38345e-05, 1.93326e-06, 3.13666e-06, 2.18114e-12
567, 1.25916e-05, 1.75958e-06, 5.05461e-06, 2.31526e-12
568, 2.04635e-05, 2.85963e-06, 3.43164e-06, 2.43650e-12
569, 1.47828e-05, 2.06579e-06, 1.19232e-05, 5.54778e-12
570, 1.63488e-05, 2.28463e-06, 2.39005e-05, 6.76792e-12
571, 2.23911e-05, 3.12900e-06, 2.02559e-05, 1.38112e-13
572, 4.70191e-05, 6.57058e-06, 5.32474e-06, 5.99854e-12
573, 1.62946e-05, 2.27706e-06, 2.11730e-06, 1.35558e-12
574, 1.21577e-05, 1.69895e-06, 4.60335e-06, 2.19069e-12
575, 1.15899e-05, 1.61961e-06, 4.77427e-06, 9.00391e-13
576, 1.90656e-05, 2.66428e-06, 6.84697e-07, 1.13132e-12
577, 6.43848e-06, 8.99731e-07, 5.29122e-07, 3.28182e-13
578, 5.92082e-06, 8.27391e-07, 1.07745e-06, 5.63105e-13
579, 8.62497e-06, 1.20528e-06, 7.07635e-06, 2.47802e-12
580, 7.46443e-06, 1.04310e-06, 5.16037e-06, 1.73661e-12
581, 1.66160e-05, 2.32196e-06, 6.31021e-06, 2.61946e-12
582, 1.39562e-05, 1.95027e-06, 1.98251e-05, 2.43383e-12
583, 2.85779e-05, 3.99356e-06, 1.36950e-06, 2.85150e-12
584, 1.08377e-05, 1.51448e-06, 6.48059e-07, 6.66800e-13
585, 7.61786e-06, 1.06454e-06, 1.22839e-06, 8.22897e-13
586, 7.73009e-06, 1.08022e-06, 2.62292e-06, 1.49258e-12
587, 1.00749e-05, 1.40790e-06, 8.15925e-06, 2.97762e-12
588, 1.02909e-05, 1.43808e-06, 3.20638e-06, 2.19602e-13
589, 1.71144e-05, 2.39161e-06, 8.69482e-07, 8.01137e-13
590, 5.65625e-06, 7.90420e-07, 3.53931e-07, 1.72973e-13
591, 4.66925e-06, 6.52493e-07, 1.14287e-06, 4.16112e-13
592, 5.47007e-06, 7.64403e-07, 3.10760e-06, 3.09530e-13
593, 1.15029e-05, 1.60745e-06, 5.33013e-07, 4.71623e-13
594, 3.97862e-06, 5.55984e-07, 2.81500e-07, 1.24789e-13
595, 4.29391e-06, 6.00043e-07, 1.95411e-06, 7.02105e-13
596, 7.72926e-06, 1.08011e-06, 6.30835e-06, 1.73350e-12
597, 1.12472e-05, 1.57171e-06, 8.63902e-06, 2.41118e-12
598, 1.15589e-05, 1.61528e-06, 1.97981e-05, 3.45057e-12
599, 2.21780e-05, 3.09921e-06, 1.63619e-05, 3.82050e-12
600, 1.83336e-05, 2.56198e-06, 1.58774e-05, 3.97882e-12
601, 1.93992e-05, 2.71089e-06, 5.42083e-05, 1.03266e-11
602, 4.18887e-05, 5.85364e-06, 4.15869e-05, 1.03764e-11
603, 1.73604e-05, 2.42600e-06, 3.00061e-05, 3.55471e-12
604, 1.18354e-05, 1.65391e-06, 2.64330e-05, 2.38587e-12
605, 1.65866e-05, 2.31785e-06, 2.27093e-05, 2.05813e-12
606, 1.28561e-05, 1.79655e-06, 5.38598e-06, 1.17995e-12
607, 9.33034e-06, 1.30385e-06, 1.76110e-05, 2.38742e-12
608, 1.06986e-05, 1.49506e-06, 2.84309e-05, 3.30846e-14
609, 2.84448e-05, 3.97496e-06, 5.68301e-06, 2.61013e-12
610, 8.10130e-06, 1.13210e-06, 1.92813e-06, 4.48530e-13
611, 7.12569e-06, 9.95764e-07, 5.82869e-06, 1.07137e-12
612, 8.08912e-06, 1.13040e-06, 7.61138e-06, 5.37570e-13
613, 1.43983e-05, 2.01205e-06, 5.19777e-07, 7.01439e-13
614, 6.28344e-06, 8.78065e-07, 6.38817e-07, 3.78142e-13
615, 5.75642e-06, 8.04418e-07, 1.13830e-06, 5.55556e-13
616, 8.21218e-06, 1.14759e-06, 8.16119e-06, 2.62235e-12
617, 6.57166e-06, 9.18342e-07, 2.44946e-06, 5.44453e-13
618, 7.83213e-06, 1.09448e-06, 1.11090e-06, 2.80442e-13
619, 3.53892e-06, 4.94538e-07, 2.13620e-07, 7.03881e-14
620, 2.82793e-06, 3.95183e-07, 1.32716e-06, 2.31148e-13
621, 2.36618e-06, 3.30657e-07, 8.72917e-07, 1.19238e-13
622, 2.96448e-06, 4.14265e-07, 1.47296e-06, 1.34781e-13
623, 3.06646e-06, 4.28516e-07, 1.15517e-06, 1.33005e-13
624, 2.97413e-06, 4.15613e-07, 4.45160e-06, 2.81553e-13
625, 4.42956e-06, 6.18999e-07, 1.74423e-06, 1.27454e-13
626, 4.53717e-06, 6.34036e-07, 6.81509e-07, 1.07692e-13
627, 2.80706e-06, 3.92266e-07, 1.66579e-06, 1.17462e-13
628, 1.86330e-06, 2.60382e-07, 1.10452e-06, 6.03961e-14
629, 2.35828e-06, 3.29552e-07, 5.68642e-07, 1.33227e-14
630, 2.60564e-06, 3.64119e-07, 9.91128e-08, 2.15383e-14
631, 1.37742e-06, 1.92484e-07, 1.46905e-07, 1.93179e-14
632, 1.17071e-06, 1.63599e-07, 2.53987e-07, 1.97620e-14
633, 1.31484e-06, 1.83739e-07, 8.78566e-07, 5.17364e-14
634, 2.61955e-06, 3.66063e-07, 6.31526e-07, 4.04121e-14
635, 1.49338e-06, 2.08689e-07, 4.53991e-07, 3.64153e-14
636, 1.53940e-06, 2.15120e-07, 2.36879e-06, 5.35127e-14
637, 3.49100e-06, 4.87842e-07, 7.89194e-07, 4.10783e-14
638, 2.39364e-06, 3.34494e-07, 1.10279e-07, 1.97620e-14
639, 1.31579e-06, 1.83872e-07, 1.88532e-07, 1.93179e-14
640, 1.15337e-06, 1.61174e-07, 3.20360e-07, 2.35367e-14
641, 1.06053e-06, 1.48201e-07, 6.41505e-07, 2.17604e-14
642, 2.39355e-06, 3.34481e-07, 1.31544e-07, 1.86517e-14
643, 8.31764e-07, 1.16233e-07, 6.95483e-08, 2.66454e-15

==> results/minsurf/LBFGS/Mem10.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 1.00000e+00, 1.39743e-01, 1.39743e-01, 1.14580e-02
2, 7.65572e-01, 1.06983e-01, 1.85144e-01, 1.12328e-02
3, 6.52326e-01, 9.11579e-02, 3.73545e-01, 1.49727e-02
4, 6.87453e-01, 9.60665e-02, 6.52936e-01, 1.58349e-02
5, 8.15284e-01, 1.13930e-01, 7.06267e-01, 1.26193e-02
6, 7.88763e-01, 1.10224e-01, 6.38689e-01, 9.80902e-03
7, 7.35694e-01, 1.02808e-01, 5.88807e-01, 9.51913e-03
8, 7.06824e-01, 9.87734e-02, 6.51362e-01, 1.16073e-02
9, 7.28668e-01, 1.01826e-01, 6.17621e-01, 1.10829e-02
10, 8.37927e-01, 1.17094e-01, 4.67498e-01, 9.25912e-03
11, 7.91460e-01, 1.10601e-01, 5.20697e-01, 1.00278e-02
12, 7.14274e-01, 9.98147e-02, 7.74443e-01, 1.10283e-02
13, 8.43797e-01, 1.17914e-01, 5.03508e-01, 9.61842e-03
14, 8.64994e-01, 1.20877e-01, 4.51834e-01, 9.62531e-03
15, 7.33553e-01, 1.02509e-01, 7.63262e-01, 1.04032e-02
16, 8.54438e-01, 1.19401e-01, 6.10503e-01, 8.73674e-03
17, 8.71277e-01, 1.21755e-01, 4.00314e-01, 8.38205e-03
18, 7.27394e-01, 1.01648e-01, 7.01345e-01, 1.08749e-02
19, 7.84226e-01, 1.09590e-01, 8.04258e-01, 7.73669e-03
20, 1.05936e+00, 1.48037e-01, 3.44893e-01, 8.47284e-03
21, 7.35155e-01, 1.02733e-01, 5.15583e-01, 1.04078e-02
22, 7.16344e-01, 1.00104e-01, 6.60199e-01, 7.19089e-03
23, 8.80244e-01, 1.23008e-01, 7.45451e-01, 8.08657e-03
24, 7.44482e-01, 1.04036e-01, 7.25091e-01, 9.67916e-03
25, 7.74096e-01, 1.08174e-01, 6.40590e-01, 7.52765e-03
26, 9.44726e-01, 1.32019e-01, 3.44421e-01, 7.20415e-03
27, 7.08330e-01, 9.89839e-02, 5.06108e-01, 8.22696e-03
28, 6.97819e-01, 9.75151e-02, 7.79319e-01, 7.39667e-03
29, 8.91959e-01, 1.24645e-01, 7.94596e-01, 7.31397e-03
30, 7.61923e-01, 1.06473e-01, 5.23977e-01, 7.48166e-03
31, 6.87234e-01, 9.60360e-02, 6.26857e-01, 7.45917e-03
32, 8.03276e-01, 1.12252e-01, 6.76330e-01, 7.08185e-03
33, 7.96308e-01, 1.11278e-01, 5.32451e-01, 7.05315e-03
34, 6.97142e-01, 9.74206e-02, 6.00365e-01, 7.18654e-03
35, 7.41166e-01, 1.03573e-01, 6.01109e-01, 6.65566e-03
36, 7.57210e-01, 1.05815e-01, 5.79313e-01, 6.69529e-03
37, 6.99316e-01, 9.77243e-02, 6.79612e-01, 7.16627e-03
38, 7.41916e-01, 1.03677e-01, 5.93674e-01, 6.25742e-03
39, 7.48813e-01, 1.04641e-01, 4.58163e-01, 6.08342e-03
40, 6.41610e-01, 8.96604e-02, 7.87249e-01, 7.24193e-03
41, 7.45607e-01, 1.04193e-01, 6.94085e-01, 6.00530e-03
42, 8.09886e-01, 1.13176e-01, 3.31895e-01, 5.50375e-03
43, 6.35149e-01, 8.87575e-02, 6.86761e-01, 7.31515e-03
44, 6.47956e-01, 9.05472e-02, 6.49341e-01, 5.39696e-03
45, 8.45213e-01, 1.18112e-01, 4.82035e-01, 5.73134e-03
46, 6.43564e-01, 8.99333e-02, 6.77365e-01, 7.03722e-03
47, 6.24762e-01, 8.73059e-02, 6.30731e-01, 5.02765e-03
48, 8.35651e-01, 1.16776e-01, 4.17355e-01, 5.38383e-03
49, 6.22016e-01, 8.69222e-02, 6.94108e-01, 6.82218e-03
50, 6.26811e-01, 8.75923e-02, 5.85282e-01, 4.95404e-03
51, 7.86275e-01, 1.09876e-01, 5.31593e-01, 5.28299e-03
52, 6.30608e-01, 8.81228e-02, 7.01471e-01, 6.44211e-03
53, 6.22208e-01, 8.69490e-02, 6.06186e-01, 4.86155e-03
54, 7.83781e-01, 1.09528e-01, 3.92828e-01, 4.89218e-03
55, 5.93173e-01, 8.28916e-02, 6.59306e-01, 6.17542e-03
56, 5.90965e-01, 8.25830e-02, 5.72746e-01, 4.49828e-03
57, 7.87909e-01, 1.10105e-01, 4.33434e-01, 4.72312e-03
58, 5.90802e-01, 8.25603e-02, 6.01931e-01, 5.77918e-03
59, 5.71248e-01, 7.98277e-02, 5.07387e-01, 4.26201e-03
60, 7.41255e-01, 1.03585e-01, 4.20928e-01, 4.62956e-03
61, 5.72242e-01, 7.99667e-02, 5.68252e-01, 5.50286e-03
62, 5.73669e-01, 8.01661e-02, 4.88507e-01, 4.25718e-03
63, 7.36342e-01, 1.02898e-01, 4.04218e-01, 4.47667e-03
64, 5.68638e-01, 7.94631e-02, 6.60287e-01, 5.75398e-03
65, 5.81417e-01, 8.12488e-02, 5.90667e-01, 4.29621e-03
66, 7.85975e-01, 1.09834e-01, 3.92868e-01, 4.58403e-03
67, 5.74640e-01, 8.03018e-02, 6.52247e-01, 5.55657e-03
68, 5.61624e-01, 7.84828e-02, 5.21940e-01, 4.02453e-03
69, 7.27228e-01, 1.01625e-01, 4.73097e-01, 4.41667e-03
70, 5.56043e-01, 7.77029e-02, 6.44801e-01, 4.97721e-03
71, 5.56053e-01, 7.77044e-02, 4.50732e-01, 3.52058e-03
72, 6.74182e-01, 9.42121e-02, 3.34455e-01, 3.51004e-03
73, 4.87042e-01, 6.80606e-02, 5.90643e-01, 4.13286e-03
74, 4.87436e-01, 6.81156e-02, 3.31380e-01, 2.68251e-03
75, 6.35088e-01, 8.87489e-02, 2.57829e-01, 2.71663e-03
76, 4.33049e-01, 6.05154e-02, 4.19122e-01, 3.24370e-03
77, 4.20562e-01, 5.87705e-02, 3.40948e-01, 2.31928e-03
78, 5.26934e-01, 7.36352e-02, 6.18123e-01, 2.89680e-03
79, 4.42451e-01, 6.18293e-02, 6.90597e-01, 3.02882e-03
80, 5.38299e-01, 7.52233e-02, 3.39148e-01, 2.41765e-03
81, 4.48232e-01, 6.26372e-02, 1.10698e-01, 1.66389e-03
82, 3.27404e-01, 4.57524e-02, 4.19710e-01, 2.06027e-03
83, 3.51462e-01, 4.91142e-02, 4.21712e-01, 1.42981e-03
84, 4.89497e-01, 6.84037e-02, 1.49279e-01, 1.40118e-03
85, 3.14752e-01, 4.39843e-02, 5.31669e-01, 1.68715e-03
86, 2.74509e-01, 3.83607e-02, 3.17935e-01, 1.01793e-03
87, 3.30055e-01, 4.61227e-02, 2.65478e-01, 1.02903e-03
88, 2.60862e-01, 3.64536e-02, 7.67850e-02, 7.71824e-04
89, 2.09781e-01, 2.93154e-02, 1.79022e-01, 7.40788e-04
90, 2.17385e-01, 3.03780e-02, 2.91471e-01, 6.76136e-04
91, 2.51466e-01, 3.51406e-02, 2.12369e-01, 6.33677e-04
92, 2.09864e-01, 2.93270e-02, 1.70273e-01, 6.41983e-04
93, 1.95380e-01, 2.73030e-02, 1.93201e-01, 6.15892e-04
94, 2.27349e-01, 3.17703e-02, 2.67713e-01, 7.19538e-04
95, 2.27473e-01, 3.17877e-02, 1.79763e-01, 7.31470e-04
96, 2.28484e-01, 3.19290e-02, 1.42585e-01, 7.51809e-04
97, 2.31822e-01, 3.23955e-02, 1.29437e-01, 7.00588e-04
98, 2.31853e-01, 3.23998e-02, 1.80241e-01, 8.11326e-04
99, 2.21057e-01, 3.08912e-02, 2.26273e-01, 7.37614e-04
100, 2.84062e-01, 3.96956e-02, 1.21238e-01, 6.75749e-04
101, 2.06284e-01, 2.88267e-02, 1.31710e-01, 6.78024e-04
102, 1.94717e-01, 2.72103e-02, 2.04210e-01, 7.10244e-04
103, 2.89743e-01, 4.04894e-02, 1.88462e-01, 7.12604e-04
104, 2.35924e-01, 3.29687e-02, 1.18933e-01, 6.30953e-04
105, 1.96918e-01, 2.75178e-02, 1.93550e-01, 7.62314e-04
106, 2.36272e-01, 3.30173e-02, 2.01708e-01, 5.70978e-04
107, 3.24658e-01, 4.53686e-02, 7.73237e-02, 5.90522e-04
108, 2.00662e-01, 2.80410e-02, 1.35846e-01, 6.25799e-04
109, 1.81351e-01, 2.53425e-02, 1.29240e-01, 4.71222e-04
110, 2.14675e-01, 2.99992e-02, 2.74308e-01, 7.46310e-04
111, 2.44257e-01, 3.41331e-02, 1.73716e-01, 5.82830e-04
112, 2.65561e-01, 3.71103e-02, 7.10726e-02, 5.06157e-04
113, 1.82060e-01, 2.54416e-02, 1.03590e-01, 5.11498e-04
114, 1.72318e-01, 2.40801e-02, 1.59979e-01, 4.66387e-04
115, 2.38029e-01, 3.32629e-02, 1.74081e-01, 4.93655e-04
116, 1.80300e-01, 2.51957e-02, 1.52126e-01, 4.41957e-04
117, 1.61684e-01, 2.25941e-02, 1.27428e-01, 3.56961e-04
118, 1.91923e-01, 2.68199e-02, 7.58368e-02, 3.32430e-04
119, 1.51895e-01, 2.12263e-02, 1.07671e-01, 3.76560e-04
120, 1.46043e-01, 2.04085e-02, 1.18817e-01, 2.77896e-04
121, 1.98672e-01, 2.77629e-02, 6.79458e-02, 2.76521e-04
122, 1.31804e-01, 1.84187e-02, 1.00644e-01, 3.06571e-04
123, 1.25337e-01, 1.75149e-02, 9.79449e-02, 2.33628e-04
124, 1.65120e-01, 2.30743e-02, 1.20117e-01, 2.82115e-04
125, 1.32583e-01, 1.85275e-02, 1.13172e-01, 2.65543e-04
126, 1.42732e-01, 1.99458e-02, 8.08978e-02, 2.29146e-04
127, 1.36069e-01, 1.90147e-02, 4.19938e-02, 1.91274e-04
128, 1.12578e-01, 1.57319e-02, 8.02272e-02, 2.33129e-04
129, 1.09855e-01, 1.53515e-02, 1.00032e-01, 1.74595e-04
130, 1.68310e-01, 2.35202e-02, 5.72994e-02, 1.76791e-04
131, 1.05336e-01, 1.47199e-02, 7.73939e-02, 1.80561e-04
132, 9.24006e-02, 1.29123e-02, 6.83135e-02, 1.38246e-04
133, 1.21319e-01, 1.69535e-02, 1.04081e-01, 1.77684e-04
134, 1.13935e-01, 1.59216e-02, 6.59989e-02, 1.48826e-04
135, 1.06701e-01, 1.49107e-02, 4.97276e-02, 1.44101e-04
136, 8.95499e-02, 1.25140e-02, 5.38062e-02, 1.30464e-04
137, 1.01917e-01, 1.42422e-02, 7.78603e-02, 1.32326e-04
138, 1.06026e-01, 1.48163e-02, 6.42208e-02, 1.16559e-04
139, 8.45877e-02, 1.18205e-02, 6.39047e-02, 1.05861e-04
140, 7.83023e-02, 1.09422e-02, 6.76432e-02, 9.83550e-05
141, 1.04416e-01, 1.45914e-02, 5.56036e-02, 9.03124e-05
142, 8.28114e-02, 1.15723e-02, 3.00828e-02, 6.93069e-05
143, 6.28698e-02, 8.78560e-03, 3.71109e-02, 6.74526e-05
144, 6.08099e-02, 8.49774e-03, 5.71801e-02, 5.24220e-05
145, 1.15004e-01, 1.60709e-02, 2.18571e-02, 6.02118e-05
146, 5.53172e-02, 7.73018e-03, 2.24084e-02, 3.87639e-05
147, 4.96110e-02, 6.93278e-03, 2.63301e-02, 3.69082e-05
148, 5.38879e-02, 7.53044e-03, 6.56866e-02, 3.61606e-05
149, 1.23688e-01, 1.72845e-02, 2.29571e-02, 5.53486e-05
150, 4.49427e-02, 6.28041e-03, 7.80859e-03, 2.15409e-05
151, 3.59906e-02, 5.02943e-03, 2.22582e-02, 2.96806e-05
152, 4.28854e-02, 5.99292e-03, 4.00497e-02, 2.00476e-05
153, 9.33808e-02, 1.30493e-02, 1.62221e-02, 3.09304e-05
154, 4.11745e-02, 5.75384e-03, 1.63699e-02, 1.89883e-05
155, 2.99673e-02, 4.18771e-03, 1.77733e-02, 1.57884e-05
156, 3.44598e-02, 4.81551e-03, 2.90490e-02, 2.20446e-05
157, 5.24935e-02, 7.33559e-03, 3.44927e-02, 1.62579e-05
158, 4.16060e-02, 5.81414e-03, 4.77287e-03, 1.12483e-05
159, 2.29515e-02, 3.20731e-03, 6.35682e-03, 1.06174e-05
160, 2.41431e-02, 3.37382e-03, 1.32000e-02, 9.16933e-06
161, 3.35878e-02, 4.69365e-03, 2.20959e-02, 1.14273e-05
162, 2.59682e-02, 3.62887e-03, 1.62698e-02, 8.52545e-06
163, 2.08283e-02, 2.91060e-03, 2.29836e-02, 8.78110e-06
164, 2.92941e-02, 4.09363e-03, 9.40211e-03, 6.65576e-06
165, 2.46221e-02, 3.44076e-03, 6.73410e-03, 6.19726e-06
166, 2.02241e-02, 2.82617e-03, 1.58330e-02, 6.96593e-06
167, 3.17071e-02, 4.43083e-03, 1.14143e-02, 5.77333e-06
168, 2.27568e-02, 3.18010e-03, 5.63419e-03, 3.96012e-06
169, 1.83090e-02, 2.55855e-03, 2.23454e-02, 7.69174e-06
170, 2.16365e-02, 3.02355e-03, 1.72705e-02, 1.71569e-06
171, 4.20888e-02, 5.88161e-03, 2.30197e-03, 4.94091e-06
172, 1.76204e-02, 2.46232e-03, 3.45844e-03, 3.23029e-06
173, 1.12722e-02, 1.57521e-03, 7.74809e-03, 3.30821e-06
174, 1.53794e-02, 2.14916e-03, 1.07780e-02, 4.40509e-06
175, 1.64552e-02, 2.29949e-03, 1.33228e-02, 6.53163e-07
176, 4.10591e-02, 5.73772e-03, 6.10601e-03, 5.26138e-06
177, 1.20559e-02, 1.68473e-03, 2.35145e-03, 1.48784e-06
178, 9.47176e-03, 1.32361e-03, 5.32781e-03, 2.39610e-06
179, 1.19067e-02, 1.66387e-03, 9.46762e-03, 2.54433e-06
180, 1.85425e-02, 2.59117e-03, 1.18789e-02, 2.56206e-06
181, 1.41580e-02, 1.97847e-03, 2.64400e-03, 1.77609e-06
182, 9.04931e-03, 1.26457e-03, 6.17449e-03, 2.18129e-06
183, 1.15380e-02, 1.61236e-03, 6.43060e-03, 1.12214e-06
184, 1.60966e-02, 2.24938e-03, 3.87521e-03, 1.34759e-06
185, 1.04257e-02, 1.45692e-03, 8.99311e-03, 1.96464e-06
186, 8.57207e-03, 1.19788e-03, 4.84924e-03, 1.02249e-06
187, 1.09743e-02, 1.53358e-03, 7.68908e-03, 1.61725e-06
188, 9.17942e-03, 1.28276e-03, 8.16218e-03, 1.49471e-06
189, 1.51202e-02, 2.11294e-03, 5.78989e-03, 1.58279e-06
190, 8.64930e-03, 1.20868e-03, 2.36412e-03, 1.03493e-06
191, 7.73796e-03, 1.08132e-03, 5.44397e-03, 1.31601e-06
192, 9.66130e-03, 1.35010e-03, 8.83736e-03, 9.59632e-07
193, 1.47694e-02, 2.06392e-03, 3.46531e-03, 1.04843e-06
194, 8.27314e-03, 1.15611e-03, 6.08052e-03, 1.08316e-06
195, 6.79525e-03, 9.49587e-04, 4.60940e-03, 7.51488e-07
196, 7.99170e-03, 1.11678e-03, 1.10278e-02, 8.97022e-07
197, 1.62501e-02, 2.27083e-03, 2.19518e-03, 1.10680e-06
198, 7.03198e-03, 9.82668e-04, 1.23993e-03, 5.37986e-07
199, 6.19744e-03, 8.66047e-04, 2.89753e-03, 7.75360e-07
200, 6.90017e-03, 9.64248e-04, 8.02935e-03, 4.42626e-07
201, 1.90868e-02, 2.66724e-03, 2.51644e-03, 1.10749e-06
202, 7.35046e-03, 1.02717e-03, 3.65871e-03, 5.67130e-07
203, 5.27307e-03, 7.36874e-04, 5.10739e-03, 5.88779e-07
204, 6.79031e-03, 9.48896e-04, 7.42785e-03, 1.01874e-06
205, 7.96681e-03, 1.11330e-03, 9.08337e-03, 5.98005e-07
206, 1.48673e-02, 2.07759e-03, 5.44790e-03, 1.05045e-06
207, 6.65400e-03, 9.29848e-04, 3.02540e-03, 6.35703e-07
208, 5.85827e-03, 8.18651e-04, 5.04725e-03, 8.34114e-07
209, 7.89199e-03, 1.10285e-03, 1.01750e-02, 7.34054e-07
210, 1.53913e-02, 2.15082e-03, 5.03633e-03, 1.05227e-06
211, 7.67043e-03, 1.07189e-03, 5.20549e-03, 7.92588e-07
212, 6.66387e-03, 9.31228e-04, 6.95023e-03, 8.30015e-07
213, 7.97777e-03, 1.11484e-03, 1.30572e-02, 1.04301e-06
214, 1.45155e-02, 2.02844e-03, 1.10671e-02, 1.24196e-06
215, 8.07878e-03, 1.12895e-03, 4.93696e-03, 8.92772e-07
216, 6.83779e-03, 9.55532e-04, 9.11711e-03, 1.17043e-06
217, 1.08266e-02, 1.51294e-03, 1.05711e-02, 9.08231e-07
218, 1.28320e-02, 1.79317e-03, 4.43262e-03, 9.31899e-07
219, 8.58176e-03, 1.19924e-03, 1.31310e-02, 1.51340e-06
220, 7.69094e-03, 1.07475e-03, 7.95416e-03, 7.47783e-07
221, 1.06869e-02, 1.49341e-03, 9.91994e-03, 1.13264e-06
222, 8.79251e-03, 1.22869e-03, 2.21131e-02, 1.40447e-06
223, 1.83837e-02, 2.56898e-03, 8.93443e-03, 1.54704e-06
224, 8.18947e-03, 1.14442e-03, 1.75315e-03, 7.54187e-07
225, 7.14139e-03, 9.97957e-04, 9.14607e-03, 1.54677e-06
226, 1.27021e-02, 1.77502e-03, 1.71880e-02, 7.26047e-07
227, 1.74084e-02, 2.43269e-03, 2.32232e-03, 1.07698e-06
228, 7.46252e-03, 1.04283e-03, 8.04025e-03, 7.86247e-07
229, 5.96436e-03, 8.33475e-04, 1.13690e-02, 8.69097e-07
230, 8.02130e-03, 1.12092e-03, 1.52526e-02, 1.31049e-06
231, 1.06138e-02, 1.48320e-03, 2.92214e-02, 2.09709e-07
232, 1.95771e-02, 2.73575e-03, 9.68844e-03, 1.42477e-06
233, 5.48854e-03, 7.66983e-04, 2.55702e-03, 3.56914e-07
234, 5.04782e-03, 7.05396e-04, 2.59244e-03, 6.33895e-07
235, 6.48898e-03, 9.06788e-04, 9.43781e-03, 5.84150e-07
236, 1.24394e-02, 1.73831e-03, 9.32938e-03, 7.11526e-07
237, 6.15962e-03, 8.60763e-04, 6.70360e-03, 4.07603e-07
238, 4.70731e-03, 6.57812e-04, 8.57890e-03, 4.91544e-07
239, 6.08627e-03, 8.50512e-04, 8.14945e-03, 3.86659e-07
240, 9.44145e-03, 1.31937e-03, 1.57481e-03, 4.68304e-07
241, 5.50881e-03, 7.69816e-04, 2.98206e-03, 5.52513e-07
242, 5.11524e-03, 7.14818e-04, 2.36284e-03, 3.83024e-07
243, 5.95993e-03, 8.32856e-04, 8.46120e-03, 3.80339e-07
244, 1.35765e-02, 1.89722e-03, 2.54072e-03, 7.00979e-07
245, 5.15766e-03, 7.20745e-04, 3.32201e-03, 3.29264e-07
246, 4.67758e-03, 6.53657e-04, 6.13149e-03, 4.01296e-07
247, 5.41920e-03, 7.57294e-04, 8.12880e-03, 1.40365e-07
248, 1.65521e-02, 2.31304e-03, 3.59724e-03, 7.07629e-07
249, 5.70974e-03, 7.97894e-04, 1.65876e-03, 2.48316e-07
250, 3.45796e-03, 4.83224e-04, 2.53723e-03, 2.42060e-07
251, 4.47331e-03, 6.25112e-04, 3.45497e-03, 3.51302e-07
252, 5.32973e-03, 7.44791e-04, 5.11054e-03, 2.91544e-07
253, 9.03655e-03, 1.26279e-03, 5.03233e-03, 4.48640e-07
254, 4.42164e-03, 6.17891e-04, 2.54433e-03, 2.53675e-07
255, 3.43545e-03, 4.80079e-04, 4.08202e-03, 3.54691e-07
256, 4.18847e-03, 5.85308e-04, 5.75424e-03, 1.74700e-07
257, 9.21929e-03, 1.28833e-03, 1.82181e-03, 3.07992e-07
258, 4.04265e-03, 5.64930e-04, 1.70762e-03, 1.87856e-07
259, 3.12008e-03, 4.36009e-04, 2.71203e-03, 1.86142e-07
260, 3.63843e-03, 5.08444e-04, 4.42745e-03, 2.69789e-07
261, 4.65729e-03, 6.50822e-04, 7.93423e-03, 1.32951e-07
262, 7.49353e-03, 1.04717e-03, 1.03399e-03, 2.46890e-07
263, 2.88665e-03, 4.03388e-04, 6.07016e-04, 1.12685e-07
264, 2.79860e-03, 3.91084e-04, 1.63748e-03, 1.54653e-07
265, 3.44661e-03, 4.81638e-04, 4.32577e-03, 3.76533e-08
266, 1.03785e-02, 1.45032e-03, 1.43630e-03, 2.83047e-07
267, 3.39412e-03, 4.74304e-04, 1.47160e-03, 8.94151e-08
268, 2.19751e-03, 3.07086e-04, 2.28667e-03, 9.93805e-08
269, 2.73156e-03, 3.81716e-04, 2.41628e-03, 1.34006e-07
270, 3.08424e-03, 4.31000e-04, 2.97600e-03, 8.42846e-08
271, 6.08168e-03, 8.49871e-04, 1.80960e-03, 1.51427e-07
272, 2.51859e-03, 3.51955e-04, 6.85759e-04, 6.87610e-08
273, 1.88122e-03, 2.62887e-04, 9.72318e-04, 7.62219e-08
274, 2.19996e-03, 3.07428e-04, 1.95987e-03, 6.00659e-08
275, 4.54076e-03, 6.34539e-04, 1.07778e-03, 8.20677e-08
276, 1.99977e-03, 2.79454e-04, 8.99483e-04, 4.69004e-08
277, 1.60860e-03, 2.24791e-04, 1.23409e-03, 5.00256e-08
278, 1.92771e-03, 2.69383e-04, 1.96426e-03, 5.32685e-08
279, 3.56890e-03, 4.98728e-04, 1.39645e-03, 6.32908e-08
280, 1.80323e-03, 2.51988e-04, 6.35353e-04, 4.05198e-08
281, 1.44436e-03, 2.01839e-04, 9.32782e-04, 4.59015e-08
282, 1.89711e-03, 2.65108e-04, 1.42866e-03, 2.88144e-08
283, 3.08596e-03, 4.31241e-04, 3.39778e-04, 3.77996e-08
284, 1.43976e-03, 2.01196e-04, 6.18949e-04, 2.77516e-08
285, 1.18022e-03, 1.64927e-04, 5.69751e-04, 2.02815e-08
286, 1.24657e-03, 1.74199e-04, 1.25210e-03, 4.14054e-08
287, 1.66255e-03, 2.32330e-04, 9.92437e-04, 1.68841e-08
288, 1.76957e-03, 2.47285e-04, 2.38807e-04, 1.68378e-08
289, 8.71784e-04, 1.21825e-04, 2.69042e-04, 1.30652e-08
290, 9.17741e-04, 1.28248e-04, 4.69338e-04, 1.60519e-08
291, 1.10336e-03, 1.54186e-04, 1.24419e-03, 3.31035e-09
292, 3.09909e-03, 4.33076e-04, 1.83094e-04, 2.80160e-08
293, 9.21807e-04, 1.28816e-04, 1.74017e-04, 7.74072e-09
294, 6.89959e-04, 9.64167e-05, 4.90135e-04, 1.17536e-08
295, 8.85737e-04, 1.23775e-04, 6.80016e-04, 1.38514e-08
296, 1.10480e-03, 1.54388e-04, 1.32826e-03, 9.09732e-09
297, 1.78523e-03, 2.49473e-04, 1.37822e-04, 1.34737e-08
298, 7.14386e-04, 9.98302e-05, 1.30015e-04, 7.00892e-09
299, 6.99201e-04, 9.77083e-05, 2.98124e-04, 8.10308e-09
300, 8.36036e-04, 1.16830e-04, 8.22419e-04, 9.13615e-09
301, 1.80933e-03, 2.52840e-04, 5.66306e-04, 1.22229e-08
302, 7.40260e-04, 1.03446e-04, 2.81039e-04, 5.66511e-09
303, 5.60623e-04, 7.83430e-05, 4.39954e-04, 7.03512e-09
304, 6.89847e-04, 9.64011e-05, 5.61577e-04, 6.98621e-09
305, 1.09720e-03, 1.53325e-04, 5.26276e-04, 8.28804e-09
306, 6.93562e-04, 9.69203e-05, 2.83193e-04, 6.54371e-09
307, 5.33008e-04, 7.44840e-05, 4.41672e-04, 6.44957e-09
308, 9.28765e-04, 1.29788e-04, 3.26441e-04, 5.55072e-09
309, 7.27356e-04, 1.01643e-04, 1.90658e-04, 4.36156e-09
310, 5.78131e-04, 8.07896e-05, 7.07143e-04, 7.37870e-09
311, 8.80704e-04, 1.23072e-04, 4.67788e-04, 4.07551e-09
312, 9.08538e-04, 1.26962e-04, 5.89826e-05, 3.42761e-09
313, 5.76068e-04, 8.05013e-05, 4.02844e-04, 6.49007e-09
314, 4.34085e-04, 6.06602e-05, 2.89648e-04, 3.13007e-09
315, 5.18730e-04, 7.24887e-05, 9.85200e-04, 4.53811e-09
316, 1.06048e-03, 1.48194e-04, 1.49126e-04, 5.53754e-09
317, 4.48744e-04, 6.27087e-05, 7.81942e-05, 2.31044e-09
318, 4.38690e-04, 6.13037e-05, 2.41471e-04, 4.30785e-09
319, 5.56875e-04, 7.78193e-05, 6.83509e-04, 9.62189e-10
320, 1.32149e-03, 1.84668e-04, 6.15732e-05, 5.57528e-09
321, 4.07569e-04, 5.69548e-05, 1.63475e-04, 1.84847e-09
322, 3.31963e-04, 4.63894e-05, 3.42709e-04, 2.66206e-09
323, 4.18603e-04, 5.84967e-05, 4.82591e-04, 3.43144e-09
324, 7.30085e-04, 1.02024e-04, 5.78326e-04, 3.26718e-09
325, 4.59032e-04, 6.41463e-05, 6.98206e-05, 2.00765e-09
326, 3.18941e-04, 4.45696e-05, 1.74994e-04, 2.72292e-09
327, 4.56631e-04, 6.38108e-05, 2.51641e-04, 1.69263e-09
328, 5.79779e-04, 8.10199e-05, 1.67384e-04, 1.84951e-09
329, 3.88290e-04, 5.42607e-05, 4.60593e-04, 2.81354e-09
330, 3.42753e-04, 4.78972e-05, 2.35804e-04, 1.22360e-09
331, 4.88104e-04, 6.82089e-05, 1.51962e-04, 1.51390e-09
332, 3.64044e-04, 5.08725e-05, 3.60161e-04, 2.60270e-09
333, 4.04385e-04, 5.65098e-05, 2.27898e-04, 4.29108e-10
334, 6.70891e-04, 9.37521e-05, 6.88069e-05, 1.25461e-09
335, 2.83091e-04, 3.95599e-05, 4.13538e-05, 8.24552e-10
336, 1.93688e-04, 2.70664e-05, 1.65404e-04, 1.13250e-09
337, 2.61919e-04, 3.66012e-05, 2.04175e-04, 1.15220e-09
338, 2.63145e-04, 3.67726e-05, 2.94010e-04, 4.08379e-10
339, 6.42933e-04, 8.98453e-05, 1.69603e-04, 1.44294e-09
340, 2.02412e-04, 2.82856e-05, 7.32760e-05, 5.18306e-10
341, 1.67303e-04, 2.33794e-05, 1.26901e-04, 7.11299e-10
342, 1.97351e-04, 2.75783e-05, 2.22964e-04, 6.48025e-10
343, 4.32638e-04, 6.04580e-05, 1.45310e-04, 8.12070e-10
344, 1.70943e-04, 2.38881e-05, 4.94954e-05, 4.00352e-10
345, 1.42228e-04, 1.98754e-05, 9.34992e-05, 5.28181e-10
346, 1.84524e-04, 2.57858e-05, 1.88577e-04, 2.84648e-10
347, 4.25924e-04, 5.95197e-05, 5.02197e-05, 6.18880e-10
348, 1.73826e-04, 2.42909e-05, 6.41425e-05, 3.60459e-10
349, 1.35628e-04, 1.89530e-05, 8.65377e-05, 3.37941e-10
350, 1.57368e-04, 2.19910e-05, 1.45421e-04, 5.70540e-10
351, 1.93775e-04, 2.70786e-05, 1.50690e-04, 3.07862e-10
352, 2.81020e-04, 3.92706e-05, 7.26718e-05, 4.13388e-10
353, 1.26221e-04, 1.76384e-05, 4.31318e-05, 2.42770e-10
354, 1.24679e-04, 1.74230e-05, 7.49970e-05, 3.42068e-10
355, 1.53882e-04, 2.15039e-05, 1.85583e-04, 1.22658e-10
356, 4.29535e-04, 6.00244e-05, 2.81200e-05, 5.51578e-10
357, 1.44959e-04, 2.02570e-05, 3.09858e-05, 1.95216e-10
358, 1.05119e-04, 1.46896e-05, 7.49917e-05, 2.39103e-10
359, 1.25370e-04, 1.75195e-05, 1.05026e-04, 3.12624e-10
360, 1.58723e-04, 2.21804e-05, 2.21285e-04, 1.50744e-10
361, 2.85448e-04, 3.98892e-05, 3.41258e-05, 3.15451e-10
362, 9.75728e-05, 1.36351e-05, 1.61964e-05, 1.14007e-10
363, 9.19550e-05, 1.28500e-05, 3.94745e-05, 1.64398e-10
364, 1.07642e-04, 1.50422e-05, 1.01010e-04, 1.26898e-10
365, 2.55308e-04, 3.56775e-05, 6.02768e-05, 2.12250e-10
366, 9.33479e-05, 1.30447e-05, 3.42299e-05, 8.10711e-11
367, 6.70015e-05, 9.36297e-06, 4.92019e-05, 9.24389e-11
368, 8.12160e-05, 1.13493e-05, 5.83991e-05, 1.04142e-10
369, 1.21881e-04, 1.70320e-05, 6.39203e-05, 1.11564e-10
370, 8.53272e-05, 1.19239e-05, 1.93365e-05, 7.80285e-11
371, 6.13138e-05, 8.56816e-06, 3.63284e-05, 8.97245e-11
372, 9.34848e-05, 1.30638e-05, 3.18577e-05, 6.45592e-11
373, 9.02772e-05, 1.26156e-05, 2.70088e-05, 5.91864e-11
374, 6.87120e-05, 9.60200e-06, 8.97304e-05, 9.51272e-11
375, 8.85877e-05, 1.23795e-05, 4.30166e-05, 4.29499e-11
376, 1.13208e-04, 1.58200e-05, 5.56352e-06, 4.29965e-11
377, 6.58163e-05, 9.19735e-06, 2.37363e-05, 6.68336e-11
378, 4.60680e-05, 6.43767e-06, 2.69751e-05, 3.69211e-11
379, 5.41855e-05, 7.57203e-06, 7.47304e-05, 6.12355e-11
380, 1.52113e-04, 2.12567e-05, 4.75816e-05, 8.14759e-11
381, 5.61168e-05, 7.84191e-06, 9.73700e-06, 2.94618e-11
382, 4.11707e-05, 5.75331e-06, 2.46411e-05, 3.61473e-11
383, 5.18572e-05, 7.24666e-06, 4.25862e-05, 4.33575e-11
384, 9.91250e-05, 1.38520e-05, 4.33309e-05, 5.08646e-11
385, 6.55894e-05, 9.16564e-06, 4.34523e-05, 4.52207e-11
386, 4.58163e-05, 6.40250e-06, 3.57814e-05, 3.30040e-11
387, 5.91139e-05, 8.26074e-06, 3.15983e-05, 3.83535e-11
388, 6.22889e-05, 8.70442e-06, 5.82043e-05, 5.87224e-11
389, 7.35549e-05, 1.02788e-05, 6.91025e-05, 3.67830e-11
390, 9.58806e-05, 1.33986e-05, 7.27201e-06, 4.28857e-11
391, 4.91120e-05, 6.86305e-06, 1.45574e-05, 3.87821e-11
392, 4.78872e-05, 6.69189e-06, 3.53517e-05, 4.17208e-11
393, 5.82696e-05, 8.14275e-06, 9.35481e-05, 2.00169e-11
394, 1.50344e-04, 2.10095e-05, 1.96720e-05, 6.76796e-11
395, 5.22408e-05, 7.30028e-06, 1.79063e-05, 2.77083e-11
396, 4.11592e-05, 5.75170e-06, 3.69002e-05, 3.70264e-11
397, 5.24693e-05, 7.33220e-06, 5.28540e-05, 5.32259e-11
398, 6.34824e-05, 8.87121e-06, 6.36880e-05, 3.80240e-11
399, 9.36140e-05, 1.30819e-05, 4.00463e-05, 5.05738e-11
400, 4.74718e-05, 6.63384e-06, 2.47897e-05, 3.46705e-11
401, 4.26673e-05, 5.96244e-06, 3.72951e-05, 4.01166e-11
402, 5.99771e-05, 8.38136e-06, 5.47290e-05, 3.31377e-11
403, 9.02428e-05, 1.26108e-05, 1.79701e-05, 3.87181e-11
404, 4.73111e-05, 6.61138e-06, 3.67420e-05, 3.90841e-11
405, 4.69394e-05, 6.55944e-06, 3.31312e-05, 2.75815e-11
406, 5.17991e-05, 7.23855e-06, 1.10124e-04, 2.02747e-11
407, 1.50242e-04, 2.09952e-05, 1.57851e-05, 6.56910e-11
408, 5.15770e-05, 7.20751e-06, 1.20209e-05, 2.54046e-11
409, 4.09048e-05, 5.71615e-06, 3.73622e-05, 3.77292e-11
410, 5.33088e-05, 7.44952e-06, 6.60568e-05, 5.27276e-11
411, 6.84094e-05, 9.55971e-06, 1.55724e-04, 2.94063e-11
412, 1.32436e-04, 1.85070e-05, 7.11465e-06, 6.89901e-11
413, 4.87704e-05, 6.81531e-06, 1.35132e-05, 3.19460e-11
414, 4.88211e-05, 6.82239e-06, 4.87235e-05, 4.82125e-11
415, 6.43499e-05, 8.99244e-06, 1.10770e-04, 6.35494e-11
416, 1.08887e-04, 1.52162e-05, 1.27686e-04, 6.63793e-11
417, 6.78507e-05, 9.48164e-06, 3.73549e-05, 4.27971e-11
418, 4.65603e-05, 6.50647e-06, 7.16986e-05, 5.91838e-11
419, 6.21223e-05, 8.68113e-06, 7.06397e-05, 3.42790e-11
420, 9.57228e-05, 1.33766e-05, 3.74515e-05, 4.37892e-11
421, 6.25918e-05, 8.74674e-06, 8.08454e-05, 6.28291e-11
422, 4.60115e-05, 6.42978e-06, 4.32720e-05, 3.01441e-11
423, 5.40066e-05, 7.54703e-06, 9.58597e-05, 4.88263e-11
424, 5.73008e-05, 8.00737e-06, 6.12207e-05, 4.01985e-11
425, 6.69598e-05, 9.35714e-06, 4.00639e-05, 3.97775e-11
426, 4.96455e-05, 6.93760e-06, 4.48772e-05, 3.64726e-11
427, 4.63932e-05, 6.48311e-06, 5.85147e-05, 2.97626e-11
428, 6.10096e-05, 8.52564e-06, 4.98968e-05, 3.01177e-11
429, 4.06684e-05, 5.68312e-06, 4.83417e-05, 2.64941e-11
430, 3.81061e-05, 5.32505e-06, 6.41263e-05, 2.36817e-11
431, 7.64911e-05, 1.06891e-05, 2.69615e-05, 2.67975e-11
432, 3.93748e-05, 5.50234e-06, 1.99263e-05, 1.98226e-11
433, 3.22116e-05, 4.50134e-06, 2.56638e-05, 1.73030e-11
434, 3.56836e-05, 4.98653e-06, 5.70874e-05, 1.03164e-11
435, 9.10186e-05, 1.27192e-05, 8.65845e-06, 2.55049e-11
436, 3.29652e-05, 4.60665e-06, 1.08345e-05, 1.13478e-11
437, 2.49884e-05, 3.49195e-06, 1.92018e-05, 1.08427e-11
438, 2.87958e-05, 4.02401e-06, 2.83354e-05, 1.79654e-11
439, 3.66577e-05, 5.12265e-06, 6.49260e-05, 3.99947e-12
440, 7.19789e-05, 1.00585e-05, 1.16738e-05, 1.87836e-11
441, 2.19546e-05, 3.06800e-06, 3.27564e-06, 5.26379e-12
442, 2.03388e-05, 2.84219e-06, 1.46280e-05, 1.13940e-11
443, 2.75653e-05, 3.85205e-06, 3.49451e-05, 5.00311e-12
444, 6.36930e-05, 8.90064e-06, 1.18188e-05, 1.23197e-11
445, 2.39551e-05, 3.34755e-06, 1.32963e-05, 5.28377e-12
446, 1.74947e-05, 2.44475e-06, 1.86542e-05, 5.84843e-12
447, 2.14105e-05, 2.99196e-06, 2.33858e-05, 8.54428e-12
448, 2.36112e-05, 3.29949e-06, 2.07203e-05, 3.82627e-12
449, 4.27214e-05, 5.97001e-06, 6.85209e-06, 6.61360e-12
450, 1.71259e-05, 2.39322e-06, 3.51734e-06, 3.24984e-12
451, 1.43533e-05, 2.00578e-06, 5.24505e-06, 3.51652e-12
452, 1.70501e-05, 2.38263e-06, 1.41383e-05, 5.83200e-12
453, 2.05568e-05, 2.87266e-06, 1.46788e-05, 2.96052e-12
454, 2.67047e-05, 3.73179e-06, 8.71215e-06, 3.66840e-12
455, 1.26865e-05, 1.77284e-06, 8.14200e-06, 2.55973e-12
456, 1.28502e-05, 1.79572e-06, 9.34610e-06, 2.85305e-12
457, 1.49986e-05, 2.09595e-06, 2.00596e-05, 1.11910e-12
458, 4.13414e-05, 5.77717e-06, 2.71705e-06, 4.69913e-12
459, 1.35177e-05, 1.88900e-06, 1.82537e-06, 1.50702e-12
460, 9.29897e-06, 1.29946e-06, 4.94975e-06, 1.76548e-12
461, 1.13054e-05, 1.57984e-06, 7.16174e-06, 2.12541e-12
462, 1.14944e-05, 1.60626e-06, 1.16242e-05, 1.05249e-12
463, 2.45385e-05, 3.42907e-06, 4.20626e-06, 2.11897e-12
464, 9.70909e-06, 1.35678e-06, 2.99829e-06, 1.04028e-12
465, 8.14353e-06, 1.13800e-06, 4.40021e-06, 1.24745e-12
466, 1.02741e-05, 1.43574e-06, 8.33565e-06, 1.91092e-12
467, 1.23202e-05, 1.72166e-06, 8.90011e-06, 1.14664e-12
468, 1.64316e-05, 2.29620e-06, 4.55499e-06, 1.43330e-12
469, 8.20228e-06, 1.14621e-06, 4.12692e-06, 1.12244e-12
470, 8.56139e-06, 1.19639e-06, 5.29217e-06, 1.25122e-12
471, 1.03733e-05, 1.44960e-06, 1.22236e-05, 1.33960e-12
472, 2.26947e-05, 3.17141e-06, 6.59352e-06, 1.91780e-12
473, 9.52753e-06, 1.33140e-06, 2.70954e-06, 9.90763e-13
474, 7.16757e-06, 1.00162e-06, 5.06150e-06, 1.15441e-12
475, 9.17955e-06, 1.28277e-06, 7.63037e-06, 1.21547e-12
476, 1.35562e-05, 1.89438e-06, 1.00764e-05, 1.51479e-12
477, 9.18180e-06, 1.28309e-06, 5.87698e-06, 1.17550e-12
478, 6.99280e-06, 9.77193e-07, 8.35217e-06, 8.72857e-13
479, 1.51396e-05, 2.11565e-06, 1.90264e-06, 8.87734e-13
480, 7.84002e-06, 1.09559e-06, 1.47704e-06, 5.34017e-13
481, 6.45313e-06, 9.01778e-07, 5.19616e-06, 8.41771e-13
482, 7.06939e-06, 9.87895e-07, 6.03797e-06, 4.83169e-13
483, 1.35376e-05, 1.89179e-06, 2.94231e-06, 6.40377e-13
484, 6.83183e-06, 9.54699e-07, 2.88571e-06, 4.75620e-13
485, 4.39143e-06, 6.13671e-07, 2.12320e-06, 2.86438e-13
486, 5.01832e-06, 7.01274e-07, 4.54792e-06, 4.33209e-13
487, 1.03489e-05, 1.44618e-06, 3.37535e-06, 4.46088e-13
488, 4.60506e-06, 6.43524e-07, 5.66465e-07, 1.84297e-13
489, 3.16429e-06, 4.42187e-07, 1.19644e-06, 2.06724e-13
490, 3.83113e-06, 5.35372e-07, 1.97116e-06, 1.58540e-13
491, 6.40498e-06, 8.95049e-07, 1.43762e-06, 1.95177e-13
492, 4.07061e-06, 5.68838e-07, 2.75640e-06, 2.29816e-13
493, 2.78061e-06, 3.88569e-07, 1.42920e-06, 1.03917e-13
494, 3.42956e-06, 4.79257e-07, 2.15272e-06, 1.64757e-13
495, 3.12299e-06, 4.36415e-07, 2.09964e-06, 1.69864e-13
496, 3.84113e-06, 5.36769e-07, 2.63761e-06, 1.51879e-13
497, 4.05482e-06, 5.66631e-07, 5.34251e-07, 1.17684e-13
498, 2.45787e-06, 3.43470e-07, 6.69449e-07, 8.83738e-14
499, 2.32305e-06, 3.24630e-07, 1.47588e-06, 8.72635e-14
500, 3.42819e-06, 4.79064e-07, 1.87156e-06, 9.50351e-14
501, 2.14467e-06, 2.99702e-07, 1.19265e-06, 6.57252e-14
502, 1.92569e-06, 2.69102e-07, 1.37894e-06, 5.79536e-14
503, 2.50595e-06, 3.50188e-07, 4.97681e-07, 4.79616e-14
504, 1.90915e-06, 2.66790e-07, 4.88539e-07, 4.61853e-14
505, 1.73324e-06, 2.42208e-07, 1.00238e-06, 5.61773e-14
506, 2.21970e-06, 3.10187e-07, 1.20686e-06, 2.66454e-14
507, 3.14543e-06, 4.39550e-07, 1.98234e-07, 3.35287e-14
508, 1.45708e-06, 2.03617e-07, 5.03904e-07, 2.88658e-14
509, 1.23469e-06, 1.72539e-07, 6.36805e-07, 2.97540e-14
510, 1.38494e-06, 1.93535e-07, 1.27588e-06, 3.68594e-14
511, 2.97039e-06, 4.15090e-07, 1.12833e-06, 3.50830e-14
512, 1.37619e-06, 1.92313e-07, 1.53616e-07, 1.82077e-14
513, 9.73359e-07, 1.36020e-07, 4.11726e-07, 2.30926e-14

==> results/minsurf/LBFGS/Mem3.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 1.00000e+00, 1.39743e-01, 1.39743e-01, 1.14580e-02
2, 7.65572e-01, 1.06983e-01, 1.85144e-01, 1.12328e-02
3, 6.52326e-01, 9.11579e-02, 3.73545e-01, 1.49727e-02
4, 6.87453e-01, 9.60665e-02, 6.52936e-01, 1.58349e-02
5, 8.15284e-01, 1.13930e-01, 7.04035e-01, 1.26972e-02
6, 7.87803e-01, 1.10090e-01, 6.40281e-01, 1.00134e-02
7, 7.33918e-01, 1.02560e-01, 6.03657e-01, 9.63412e-03
8, 7.08734e-01, 9.90404e-02, 6.79040e-01, 1.11299e-02
9, 7.34943e-01, 1.02703e-01, 6.45021e-01, 1.11004e-02
10, 8.13101e-01, 1.13625e-01, 4.78558e-01, 9.98789e-03
11, 7.81637e-01, 1.09228e-01, 3.82775e-01, 9.33936e-03
12, 7.40849e-01, 1.03528e-01, 3.80108e-01, 9.13159e-03
13, 7.57382e-01, 1.05839e-01, 3.13947e-01, 8.25192e-03
14, 7.63260e-01, 1.06660e-01, 2.62152e-01, 7.69187e-03
15, 7.09431e-01, 9.91379e-02, 2.55224e-01, 7.15019e-03
16, 7.11815e-01, 9.94709e-02, 2.11159e-01, 6.11503e-03
17, 6.86353e-01, 9.59129e-02, 1.54185e-01, 5.15839e-03
18, 6.02489e-01, 8.41934e-02, 1.84833e-01, 4.94495e-03
19, 5.92224e-01, 8.27589e-02, 1.62517e-01, 4.27102e-03
20, 5.75157e-01, 8.03740e-02, 1.62575e-01, 3.95176e-03
21, 5.35739e-01, 7.48657e-02, 1.80871e-01, 3.86134e-03
22, 5.32916e-01, 7.44711e-02, 2.17017e-01, 4.07832e-03
23, 5.45530e-01, 7.62339e-02, 2.59527e-01, 4.51576e-03
24, 5.88582e-01, 8.22501e-02, 3.16485e-01, 5.28925e-03
25, 6.16211e-01, 8.61110e-02, 3.93126e-01, 6.07916e-03
26, 7.02668e-01, 9.81927e-02, 3.99762e-01, 6.68899e-03
27, 7.38194e-01, 1.03157e-01, 4.03841e-01, 7.71903e-03
28, 7.33118e-01, 1.02448e-01, 5.17873e-01, 7.81077e-03
29, 8.44944e-01, 1.18075e-01, 3.24181e-01, 7.56027e-03
30, 7.81382e-01, 1.09192e-01, 2.99557e-01, 7.43931e-03
31, 7.20572e-01, 1.00695e-01, 3.65834e-01, 6.81451e-03
32, 7.68509e-01, 1.07394e-01, 2.85405e-01, 6.33337e-03
33, 6.75725e-01, 9.44276e-02, 2.22818e-01, 5.51259e-03
34, 6.08376e-01, 8.50161e-02, 3.12614e-01, 5.26479e-03
35, 6.38893e-01, 8.92806e-02, 2.36306e-01, 4.67165e-03
36, 6.18995e-01, 8.65000e-02, 1.80017e-01, 4.15129e-03
37, 5.49881e-01, 7.68419e-02, 2.37863e-01, 4.22871e-03
38, 5.49008e-01, 7.67199e-02, 2.18990e-01, 3.64011e-03
39, 5.79406e-01, 8.09678e-02, 1.46397e-01, 3.41828e-03
40, 4.94519e-01, 6.91055e-02, 1.84346e-01, 3.34645e-03
41, 4.94540e-01, 6.91084e-02, 1.94174e-01, 2.93118e-03
42, 4.94667e-01, 6.91261e-02, 1.31164e-01, 2.80332e-03
43, 4.42175e-01, 6.17907e-02, 1.82729e-01, 2.92560e-03
44, 4.86392e-01, 6.79697e-02, 1.73379e-01, 2.45371e-03
45, 4.67688e-01, 6.53560e-02, 1.13052e-01, 2.34039e-03
46, 4.03280e-01, 5.63554e-02, 1.97856e-01, 2.78598e-03
47, 5.00001e-01, 6.98715e-02, 1.62982e-01, 2.35881e-03
48, 4.72882e-01, 6.60818e-02, 9.67943e-02, 2.12992e-03
49, 4.08735e-01, 5.71178e-02, 2.20111e-01, 2.63779e-03
50, 5.35124e-01, 7.47797e-02, 1.26328e-01, 2.37723e-03
51, 4.04464e-01, 5.65209e-02, 1.01645e-01, 2.09402e-03
52, 3.97986e-01, 5.56157e-02, 2.77984e-01, 2.35117e-03
53, 7.15546e-01, 9.99923e-02, 1.10114e-01, 2.93943e-03
54, 3.87085e-01, 5.40923e-02, 1.25867e-01, 2.43703e-03
55, 3.84349e-01, 5.37100e-02, 3.01690e-01, 3.77179e-03
56, 5.27629e-01, 7.37324e-02, 6.16689e-01, 3.81618e-03
57, 1.02590e+00, 1.43362e-01, 2.03058e-01, 5.80450e-03
58, 6.08160e-01, 8.49859e-02, 5.18949e-01, 7.35657e-03
59, 7.10924e-01, 9.93464e-02, 5.89237e-01, 6.76597e-03
60, 8.39412e-01, 1.17302e-01, 1.85889e+00, 1.37602e-02
61, 1.35915e+00, 1.89931e-01, 1.23977e+00, 1.45949e-02
62, 1.26951e+00, 1.77404e-01, 1.25796e+00, 1.63666e-02
63, 1.15256e+00, 1.61062e-01, 1.67163e+00, 1.66230e-02
64, 1.04987e+00, 1.46712e-01, 2.28281e+00, 1.78512e-02
65, 1.56259e+00, 2.18360e-01, 2.55235e-01, 1.36323e-02
66, 1.39733e+00, 1.95266e-01, 1.18151e-01, 8.70790e-03
67, 7.27787e-01, 1.01703e-01, 2.84016e-01, 5.14322e-03
68, 6.15434e-01, 8.60024e-02, 6.10016e-01, 7.67048e-03
69, 6.64994e-01, 9.29280e-02, 1.10739e+00, 5.27666e-03
70, 1.25825e+00, 1.75831e-01, 2.93639e-01, 7.30780e-03
71, 6.19062e-01, 8.65094e-02, 1.25916e-01, 3.98469e-03
72, 5.21038e-01, 7.28113e-02, 5.16925e-01, 4.84964e-03
73, 5.79023e-01, 8.09142e-02, 1.03983e+00, 4.29817e-03
74, 1.11363e+00, 1.55622e-01, 2.54090e-01, 5.80563e-03
75, 5.59063e-01, 7.81249e-02, 2.83992e-01, 3.81126e-03
76, 5.23736e-01, 7.31883e-02, 5.09107e-01, 3.61649e-03
77, 5.88091e-01, 8.21814e-02, 1.34994e+00, 4.25232e-03
78, 1.12747e+00, 1.57555e-01, 3.13642e-01, 5.67837e-03
79, 5.64510e-01, 7.88861e-02, 1.27941e-01, 3.06022e-03
80, 4.71099e-01, 6.58326e-02, 5.29951e-01, 3.51923e-03
81, 5.04659e-01, 7.05224e-02, 1.15477e+00, 2.95341e-03
82, 1.05975e+00, 1.48092e-01, 2.15316e-01, 4.55170e-03
83, 4.60524e-01, 6.43549e-02, 2.32531e-01, 2.49673e-03
84, 3.99723e-01, 5.58584e-02, 4.70572e-01, 2.46936e-03
85, 4.68781e-01, 6.55087e-02, 1.19124e+00, 2.22611e-03
86, 1.01858e+00, 1.42340e-01, 1.69418e-01, 4.10629e-03
87, 4.66356e-01, 6.51699e-02, 1.29545e-01, 2.07782e-03
88, 3.68362e-01, 5.14759e-02, 4.52440e-01, 2.21559e-03
89, 4.17232e-01, 5.83052e-02, 1.09745e+00, 2.10259e-03
90, 9.51096e-01, 1.32909e-01, 1.88163e-01, 3.28324e-03
91, 4.07066e-01, 5.68846e-02, 1.00130e-01, 1.41231e-03
92, 3.16851e-01, 4.42777e-02, 3.19237e-01, 1.42885e-03
93, 3.51457e-01, 4.91135e-02, 8.72767e-01, 1.70365e-03
94, 7.72791e-01, 1.07992e-01, 2.52783e-01, 2.20647e-03
95, 3.39247e-01, 4.74073e-02, 3.81891e-02, 8.97664e-04
96, 2.66284e-01, 3.72113e-02, 2.51374e-01, 1.17872e-03
97, 2.80165e-01, 3.91510e-02, 6.05820e-01, 1.09169e-03
98, 6.55287e-01, 9.15716e-02, 1.84678e-01, 1.49634e-03
99, 2.84616e-01, 3.97730e-02, 1.26862e-01, 6.99975e-04
100, 2.24947e-01, 3.14348e-02, 2.22439e-01, 7.22158e-04
101, 2.61737e-01, 3.65758e-02, 4.80691e-01, 1.14831e-03
102, 4.48186e-01, 6.26307e-02, 3.44603e-01, 9.92527e-04
103, 3.14972e-01, 4.40150e-02, 5.31660e-02, 6.33249e-04
104, 2.12289e-01, 2.96658e-02, 1.42603e-01, 7.25888e-04
105, 2.11710e-01, 2.95850e-02, 2.45253e-01, 9.47501e-04
106, 2.57014e-01, 3.59158e-02, 3.84687e-01, 3.76684e-04
107, 4.61581e-01, 6.45026e-02, 5.04109e-02, 8.39066e-04
108, 1.85477e-01, 2.59190e-02, 3.46870e-02, 3.98888e-04
109, 1.58866e-01, 2.22003e-02, 1.46374e-01, 6.07717e-04
110, 2.05415e-01, 2.87053e-02, 2.75242e-01, 4.07849e-04
111, 4.59083e-01, 6.41535e-02, 1.02364e-01, 7.13654e-04
112, 2.00564e-01, 2.80274e-02, 1.03274e-01, 4.51981e-04
113, 1.63559e-01, 2.28562e-02, 1.68546e-01, 4.53921e-04
114, 2.08187e-01, 2.90926e-02, 2.80431e-01, 7.32235e-04
115, 2.75722e-01, 3.85302e-02, 3.74617e-01, 4.85734e-04
116, 3.29540e-01, 4.60508e-02, 2.20380e-02, 4.85023e-04
117, 1.71555e-01, 2.39735e-02, 2.22945e-02, 2.82016e-04
118, 1.61192e-01, 2.25255e-02, 1.59998e-01, 5.73097e-04
119, 1.78083e-01, 2.48858e-02, 1.10798e-01, 2.56775e-04
120, 2.20222e-01, 3.07744e-02, 1.20565e-01, 3.20834e-04
121, 1.49051e-01, 2.08288e-02, 2.54360e-01, 4.54811e-04
122, 1.40380e-01, 1.96171e-02, 1.88947e-01, 2.39543e-04
123, 2.80255e-01, 3.91636e-02, 3.38566e-02, 2.76428e-04
124, 1.56725e-01, 2.19012e-02, 6.36503e-02, 2.61021e-04
125, 1.17470e-01, 1.64156e-02, 5.24099e-02, 1.81796e-04
126, 1.19507e-01, 1.67002e-02, 1.49182e-01, 2.82713e-04
127, 2.75123e-01, 3.84464e-02, 8.06727e-02, 2.58081e-04
128, 1.35065e-01, 1.88744e-02, 1.72445e-02, 1.05069e-04
129, 9.02053e-02, 1.26055e-02, 2.65880e-02, 1.70000e-04
130, 7.73878e-02, 1.08144e-02, 7.67385e-02, 2.27926e-04
131, 1.41054e-01, 1.97112e-02, 1.58388e-01, 2.93105e-04
132, 1.44642e-01, 2.02127e-02, 1.04619e-01, 1.84240e-04
133, 1.47816e-01, 2.06562e-02, 6.24425e-02, 1.78115e-04
134, 1.21127e-01, 1.69267e-02, 2.46445e-01, 3.13283e-04
135, 2.47787e-01, 3.46264e-02, 1.12927e-01, 1.80634e-04
136, 1.91642e-01, 2.67806e-02, 5.43243e-02, 1.38971e-04
137, 9.78364e-02, 1.36719e-02, 1.70650e-02, 1.41893e-04
138, 7.57645e-02, 1.05875e-02, 7.96663e-02, 2.10919e-04
139, 1.10366e-01, 1.54228e-02, 1.87880e-01, 1.17789e-04
140, 2.78089e-01, 3.88609e-02, 5.39339e-02, 2.36256e-04
141, 1.18568e-01, 1.65690e-02, 9.88478e-02, 1.66091e-04
142, 8.36239e-02, 1.16858e-02, 1.21277e-01, 1.13577e-04
143, 1.06396e-01, 1.48681e-02, 1.83618e-01, 1.34976e-04
144, 2.04380e-01, 2.85606e-02, 1.07036e-01, 1.70816e-04
145, 8.29641e-02, 1.15936e-02, 2.69814e-02, 9.50048e-05
146, 6.94920e-02, 9.71100e-03, 4.52136e-02, 1.00428e-04
147, 8.77344e-02, 1.22602e-02, 7.85759e-02, 1.97654e-06
148, 2.58938e-01, 3.61847e-02, 8.67777e-03, 1.65047e-04
149, 8.18404e-02, 1.14366e-02, 9.12540e-03, 4.92864e-05
150, 5.23636e-02, 7.31743e-03, 2.63002e-02, 6.10869e-05
151, 7.19936e-02, 1.00606e-02, 3.47855e-02, 7.99929e-05
152, 8.03516e-02, 1.12286e-02, 3.96354e-02, 5.54044e-05
153, 1.28294e-01, 1.79281e-02, 3.43302e-02, 8.13166e-05
154, 6.24213e-02, 8.72292e-03, 2.33987e-02, 5.30383e-05
155, 5.55446e-02, 7.76196e-03, 4.23168e-02, 8.66237e-05
156, 7.86002e-02, 1.09838e-02, 5.70761e-02, 3.48722e-05
157, 1.55074e-01, 2.16704e-02, 6.41476e-03, 7.56558e-05
158, 6.42549e-02, 8.97916e-03, 1.04620e-02, 4.48555e-05
159, 5.25503e-02, 7.34352e-03, 2.60789e-02, 5.41779e-05
160, 6.37555e-02, 8.90937e-03, 4.19380e-02, 6.10762e-05
161, 1.14975e-01, 1.60669e-02, 3.55130e-02, 6.25267e-05
162, 5.78673e-02, 8.08654e-03, 9.08772e-03, 3.09868e-05
163, 4.89615e-02, 6.84201e-03, 3.33120e-02, 5.69005e-05
164, 5.79511e-02, 8.09825e-03, 5.37631e-02, 4.22397e-05
165, 1.57957e-01, 2.20733e-02, 9.22375e-03, 6.85547e-05
166, 7.19350e-02, 1.00524e-02, 2.46803e-02, 4.68026e-05
167, 4.44137e-02, 6.20650e-03, 2.37515e-02, 2.84397e-05
168, 5.19856e-02, 7.26461e-03, 6.49210e-02, 7.72044e-05
169, 7.17709e-02, 1.00295e-02, 5.57213e-02, 2.95018e-05
170, 1.16854e-01, 1.63295e-02, 2.25872e-02, 5.02680e-05
171, 5.16134e-02, 7.21260e-03, 1.82791e-02, 2.90207e-05
172, 4.42932e-02, 6.18965e-03, 3.75740e-02, 4.30061e-05
173, 5.06824e-02, 7.08249e-03, 4.50576e-02, 2.67392e-05
174, 1.14848e-01, 1.60492e-02, 1.79505e-02, 4.24499e-05
175, 4.52654e-02, 6.32551e-03, 5.35274e-03, 1.43413e-05
176, 3.11266e-02, 4.34971e-03, 9.75595e-03, 1.43642e-05
177, 3.41239e-02, 4.76856e-03, 1.89391e-02, 2.30828e-05
178, 5.37595e-02, 7.51250e-03, 1.92277e-02, 1.84640e-05
179, 3.97912e-02, 5.56052e-03, 6.62299e-03, 1.09617e-05
180, 2.76973e-02, 3.87050e-03, 9.33937e-03, 1.17871e-05
181, 3.14722e-02, 4.39801e-03, 2.34663e-02, 2.31833e-05
182, 3.88219e-02, 5.42508e-03, 1.88731e-02, 1.15096e-05
183, 4.90807e-02, 6.85866e-03, 9.24439e-03, 1.32071e-05
184, 2.89534e-02, 4.04602e-03, 1.52564e-02, 1.52417e-05
185, 2.70769e-02, 3.78380e-03, 1.51097e-02, 1.37262e-05
186, 3.09554e-02, 4.32579e-03, 3.27077e-02, 8.05658e-06
187, 6.47637e-02, 9.05025e-03, 3.86864e-03, 1.57248e-05
188, 2.46313e-02, 3.44204e-03, 2.81259e-03, 5.66022e-06
189, 2.08102e-02, 2.90807e-03, 1.01219e-02, 8.99961e-06
190, 2.33186e-02, 3.25860e-03, 2.37715e-02, 6.65343e-07
191, 7.47627e-02, 1.04475e-02, 3.01307e-03, 1.53711e-05
192, 2.31834e-02, 3.23971e-03, 6.33673e-03, 5.90595e-06
193, 1.53148e-02, 2.14013e-03, 1.59686e-02, 7.50059e-06
194, 2.64675e-02, 3.69863e-03, 2.14092e-02, 9.94661e-06
195, 3.09903e-02, 4.33066e-03, 2.64052e-02, 7.89197e-06
196, 5.17033e-02, 7.22515e-03, 2.95624e-02, 1.29465e-05
197, 2.39233e-02, 3.34311e-03, 1.58083e-02, 7.18104e-06
198, 1.95205e-02, 2.72785e-03, 2.73286e-02, 1.08587e-05
199, 3.20235e-02, 4.47505e-03, 2.19412e-02, 5.02931e-06
200, 3.83301e-02, 5.35635e-03, 2.97054e-03, 5.23157e-06
201, 1.90731e-02, 2.66532e-03, 3.45279e-03, 4.65004e-06
202, 1.58249e-02, 2.21141e-03, 7.48018e-03, 4.64961e-06
203, 1.68616e-02, 2.35628e-03, 1.93207e-02, 2.86533e-06
204, 5.40168e-02, 7.54846e-03, 7.56200e-03, 8.98204e-06
205, 1.83941e-02, 2.57045e-03, 7.03286e-03, 4.17042e-06
206, 1.53948e-02, 2.15131e-03, 1.27505e-02, 4.63387e-06
207, 2.10388e-02, 2.94003e-03, 2.14524e-02, 7.52726e-06
208, 3.07890e-02, 4.30254e-03, 3.25236e-02, 6.75470e-06
209, 2.92806e-02, 4.09176e-03, 2.68285e-03, 4.57585e-06
210, 1.70894e-02, 2.38811e-03, 3.62274e-03, 3.31321e-06
211, 1.74916e-02, 2.44433e-03, 1.30930e-02, 5.85782e-06
212, 1.55972e-02, 2.17960e-03, 9.30241e-03, 1.97182e-06
213, 2.54399e-02, 3.55504e-03, 6.52741e-03, 3.00837e-06
214, 1.28640e-02, 1.79765e-03, 9.57002e-03, 2.87070e-06
215, 1.15980e-02, 1.62074e-03, 9.71102e-03, 2.40482e-06
216, 1.33820e-02, 1.87003e-03, 2.12352e-02, 1.80533e-06
217, 3.59370e-02, 5.02193e-03, 6.50705e-03, 3.94033e-06
218, 1.19517e-02, 1.67017e-03, 1.87067e-03, 1.30757e-06
219, 8.48953e-03, 1.18635e-03, 5.88362e-03, 1.51144e-06
220, 9.44135e-03, 1.31936e-03, 8.63900e-03, 7.80652e-07
221, 2.53540e-02, 3.54303e-03, 2.30341e-03, 1.84156e-06
222, 9.63110e-03, 1.34588e-03, 2.56354e-03, 8.06420e-07
223, 6.24619e-03, 8.72860e-04, 3.13314e-03, 5.85532e-07
224, 7.45865e-03, 1.04229e-03, 6.59123e-03, 1.18183e-06
225, 1.16963e-02, 1.63447e-03, 8.62086e-03, 7.90947e-07
226, 1.22857e-02, 1.71684e-03, 8.79337e-04, 6.60242e-07
227, 6.05118e-03, 8.45609e-04, 8.48899e-04, 4.11454e-07
228, 5.79949e-03, 8.10437e-04, 3.09824e-03, 6.79373e-07
229, 6.10045e-03, 8.52493e-04, 3.09815e-03, 3.96341e-07
230, 9.86339e-03, 1.37834e-03, 3.29714e-03, 5.79300e-07
231, 5.99452e-03, 8.37690e-04, 5.67630e-03, 7.01565e-07
232, 5.19301e-03, 7.25686e-04, 5.68074e-03, 4.85008e-07
233, 9.25322e-03, 1.29307e-03, 4.64403e-03, 5.53181e-07
234, 6.37113e-03, 8.90318e-04, 3.91033e-03, 5.50303e-07
235, 4.71634e-03, 6.59075e-04, 4.51984e-03, 4.70856e-07
236, 6.87386e-03, 9.60571e-04, 4.06751e-03, 4.14019e-07
237, 6.79959e-03, 9.50193e-04, 6.69890e-04, 2.98280e-07
238, 4.40256e-03, 6.15226e-04, 1.49638e-03, 3.35218e-07
239, 4.17042e-03, 5.82786e-04, 1.43471e-03, 2.37375e-07
240, 6.48217e-03, 9.05836e-04, 9.09723e-04, 2.66269e-07
241, 3.90466e-03, 5.45648e-04, 1.46837e-03, 2.42922e-07
242, 3.62280e-03, 5.06259e-04, 1.23702e-03, 1.34414e-07
243, 4.99893e-03, 6.98564e-04, 6.13231e-04, 1.52952e-07
244, 3.71914e-03, 5.19723e-04, 1.95575e-03, 2.71460e-07
245, 3.64936e-03, 5.09972e-04, 1.79769e-03, 5.80415e-08
246, 7.38181e-03, 1.03155e-03, 2.74210e-04, 1.65687e-07
247, 3.52216e-03, 4.92197e-04, 7.44124e-04, 1.53581e-07
248, 2.34343e-03, 3.27477e-04, 1.62354e-03, 1.59460e-07
249, 3.16462e-03, 4.42233e-04, 2.71501e-03, 2.31042e-07
250, 5.30419e-03, 7.41221e-04, 3.96517e-03, 1.89133e-07
251, 4.62079e-03, 6.45722e-04, 4.24090e-04, 1.31347e-07
252, 2.92717e-03, 4.09050e-04, 8.19050e-04, 1.23161e-07
253, 2.96776e-03, 4.14722e-04, 2.08586e-03, 1.78021e-07
254, 3.27937e-03, 4.58268e-04, 3.29542e-03, 3.30888e-08
255, 7.61015e-03, 1.06346e-03, 3.41295e-04, 1.87118e-07
256, 2.61298e-03, 3.65145e-04, 5.18589e-04, 7.82215e-08
257, 2.14141e-03, 2.99246e-04, 1.76683e-03, 1.24210e-07
258, 3.02593e-03, 4.22851e-04, 2.77853e-03, 1.68917e-07
259, 4.11481e-03, 5.75015e-04, 5.01530e-03, 1.37375e-07
260, 5.50646e-03, 7.69487e-04, 4.41613e-04, 1.51521e-07
261, 2.75471e-03, 3.84950e-04, 1.04924e-03, 1.24269e-07
262, 2.91213e-03, 4.06949e-04, 2.20361e-03, 1.48670e-07
263, 2.67702e-03, 3.74094e-04, 4.54958e-03, 1.27334e-08
264, 8.93456e-03, 1.24854e-03, 6.84222e-04, 2.34805e-07
265, 2.42841e-03, 3.39353e-04, 3.38786e-04, 5.21983e-08
266, 1.83888e-03, 2.56971e-04, 1.44005e-03, 7.88973e-08
267, 2.23507e-03, 3.12335e-04, 2.07957e-03, 5.42183e-08
268, 4.87120e-03, 6.80715e-04, 9.66220e-04, 8.66922e-08
269, 2.31441e-03, 3.23421e-04, 1.52413e-03, 7.97998e-08
270, 1.96590e-03, 2.74720e-04, 1.52778e-03, 5.67460e-08
271, 2.44557e-03, 3.41751e-04, 3.87572e-03, 1.14553e-07
272, 4.57194e-03, 6.38896e-04, 3.81699e-03, 1.12556e-07
273, 2.82458e-03, 3.94715e-04, 5.55931e-04, 5.97013e-08
274, 1.91205e-03, 2.67195e-04, 1.08309e-03, 6.36557e-08
275, 1.93854e-03, 2.70897e-04, 2.02170e-03, 8.69955e-08
276, 3.15439e-03, 4.40803e-04, 2.37543e-03, 7.27797e-08
277, 2.46137e-03, 3.43959e-04, 2.84126e-04, 4.26866e-08
278, 1.68419e-03, 2.35353e-04, 9.30051e-04, 5.77438e-08
279, 1.75534e-03, 2.45296e-04, 1.45106e-03, 5.03190e-08
280, 3.29356e-03, 4.60251e-04, 9.72405e-04, 6.44551e-08
281, 1.93314e-03, 2.70143e-04, 1.64393e-03, 6.46868e-08
282, 1.62469e-03, 2.27038e-04, 1.26887e-03, 3.76714e-08
283, 2.21840e-03, 3.10005e-04, 1.42939e-03, 5.57555e-08
284, 1.87370e-03, 2.61836e-04, 2.64706e-03, 4.59188e-08
285, 3.67154e-03, 5.13072e-04, 9.49183e-04, 5.85245e-08
286, 1.59054e-03, 2.22267e-04, 2.62246e-04, 2.79707e-08
287, 1.38978e-03, 1.94212e-04, 1.11663e-03, 4.49485e-08
288, 2.04620e-03, 2.85941e-04, 1.26766e-03, 2.88396e-08
289, 2.71122e-03, 3.78874e-04, 2.82880e-04, 3.46407e-08
290, 1.44804e-03, 2.02353e-04, 1.14088e-03, 4.74589e-08
291, 1.44394e-03, 2.01780e-04, 1.12299e-03, 3.47583e-08
292, 1.62576e-03, 2.27188e-04, 4.47832e-03, 1.48590e-08
293, 6.48734e-03, 9.06559e-04, 7.76587e-04, 1.19067e-07
294, 2.16703e-03, 3.02827e-04, 7.80821e-04, 4.72732e-08
295, 1.65967e-03, 2.31926e-04, 2.50093e-03, 6.99994e-08
296, 2.36828e-03, 3.30950e-04, 3.13062e-03, 9.08994e-08
297, 2.92429e-03, 4.08649e-04, 5.84172e-03, 4.96858e-08
298, 4.90246e-03, 6.85083e-04, 3.14268e-04, 8.48560e-08
299, 2.02227e-03, 2.82597e-04, 1.71851e-04, 3.31766e-08
300, 1.87663e-03, 2.62245e-04, 2.26009e-03, 9.32063e-08
301, 2.13167e-03, 2.97885e-04, 3.54592e-03, 4.09170e-09
302, 6.19523e-03, 8.65738e-04, 7.04241e-04, 1.02601e-07
303, 2.12053e-03, 2.96328e-04, 1.17640e-03, 4.22091e-08
304, 1.31533e-03, 1.83808e-04, 2.80629e-03, 5.29700e-08
305, 2.02569e-03, 2.83076e-04, 2.89422e-03, 5.45834e-08
306, 2.20027e-03, 3.07472e-04, 3.34078e-03, 3.22971e-08
307, 3.57613e-03, 4.99738e-04, 1.80995e-03, 5.05217e-08
308, 1.50726e-03, 2.10628e-04, 9.25479e-04, 2.55405e-08
309, 1.41863e-03, 1.98243e-04, 2.17750e-03, 4.80726e-08
310, 1.71494e-03, 2.39650e-04, 2.27478e-03, 4.85609e-08
311, 2.65389e-03, 3.70861e-04, 2.45346e-03, 4.56935e-08
312, 1.83193e-03, 2.55999e-04, 3.28685e-04, 2.34425e-08
313, 1.46526e-03, 2.04760e-04, 4.41097e-04, 2.36615e-08
314, 1.42284e-03, 1.98832e-04, 1.74405e-03, 4.73328e-08
315, 1.83981e-03, 2.57100e-04, 2.25831e-03, 9.47122e-09
316, 3.10011e-03, 4.33217e-04, 3.16460e-04, 3.53641e-08
317, 1.01350e-03, 1.41629e-04, 2.10878e-04, 1.16912e-08
318, 9.10569e-04, 1.27245e-04, 9.71284e-04, 2.29963e-08
319, 1.19865e-03, 1.67502e-04, 1.57313e-03, 3.08554e-08
320, 1.55514e-03, 2.17319e-04, 2.92426e-03, 1.74778e-08
321, 2.58406e-03, 3.61103e-04, 1.81819e-04, 2.79694e-08
322, 1.06982e-03, 1.49500e-04, 1.68643e-04, 1.31978e-08
323, 1.05836e-03, 1.47898e-04, 1.13188e-03, 2.49409e-08
324, 1.10700e-03, 1.54695e-04, 1.57217e-03, 1.27806e-08
325, 2.56192e-03, 3.58009e-04, 8.04011e-04, 2.33127e-08
326, 9.22007e-04, 1.28844e-04, 3.84394e-04, 9.89854e-09
327, 8.16166e-04, 1.14053e-04, 8.91330e-04, 1.45849e-08
328, 1.07258e-03, 1.49885e-04, 1.61405e-03, 1.33987e-08
329, 2.38921e-03, 3.33874e-04, 7.31059e-04, 2.15878e-08
330, 1.21653e-03, 1.70001e-04, 9.96298e-04, 1.91951e-08
331, 8.90788e-04, 1.24481e-04, 9.78037e-04, 1.30345e-08
332, 1.02446e-03, 1.43161e-04, 2.09584e-03, 6.16235e-09
333, 3.08271e-03, 4.30787e-04, 3.98033e-04, 2.57586e-08
334, 9.85229e-04, 1.37679e-04, 1.30836e-04, 6.20376e-09
335, 5.93138e-04, 8.28867e-05, 3.73566e-04, 6.11311e-09
336, 6.82512e-04, 9.53761e-05, 5.40344e-04, 9.89231e-09
337, 8.60508e-04, 1.20250e-04, 9.68140e-04, 6.87178e-09
338, 1.48323e-03, 2.07271e-04, 1.23566e-04, 8.69289e-09
339, 6.80559e-04, 9.51031e-05, 9.15608e-05, 4.58965e-09
340, 6.79009e-04, 9.48866e-05, 5.05477e-04, 1.10986e-08
341, 8.41394e-04, 1.17579e-04, 7.24282e-04, 2.53934e-09
342, 2.01311e-03, 2.81317e-04, 1.66086e-04, 1.19981e-08
343, 7.52383e-04, 1.05140e-04, 2.31446e-04, 5.84812e-09
344, 5.22156e-04, 7.29675e-05, 4.90149e-04, 6.48608e-09
345, 7.34962e-04, 1.02706e-04, 6.23600e-04, 8.19016e-09
346, 8.22590e-04, 1.14951e-04, 5.74796e-04, 5.09544e-09
347, 9.55006e-04, 1.33455e-04, 3.26288e-04, 4.87676e-09
348, 5.05039e-04, 7.05755e-05, 2.18145e-04, 3.14899e-09
349, 5.06987e-04, 7.08477e-05, 4.62751e-04, 6.13249e-09
350, 6.50019e-04, 9.08354e-05, 2.76676e-04, 2.99797e-09
351, 7.26386e-04, 1.01507e-04, 1.51717e-04, 2.92716e-09
352, 4.59996e-04, 6.42811e-05, 2.09677e-04, 3.24310e-09
353, 4.18103e-04, 5.84268e-05, 2.15629e-04, 2.54259e-09
354, 7.91223e-04, 1.10568e-04, 8.36185e-05, 2.65226e-09
355, 4.73108e-04, 6.61134e-05, 1.15384e-04, 2.27578e-09
356, 3.43373e-04, 4.79839e-05, 1.01018e-04, 1.79735e-09
357, 3.59787e-04, 5.02776e-05, 3.05837e-04, 1.83462e-09
358, 9.56334e-04, 1.33641e-04, 4.79642e-05, 2.94438e-09
359, 3.90189e-04, 5.45260e-05, 3.50522e-05, 9.87538e-10
360, 3.09589e-04, 4.32628e-05, 9.75057e-05, 1.54686e-09
361, 3.27992e-04, 4.58344e-05, 1.72618e-04, 2.15956e-09
362, 6.21126e-04, 8.67978e-05, 1.28499e-04, 1.65976e-09
363, 3.65888e-04, 5.11302e-05, 6.30356e-05, 8.96106e-10
364, 2.86940e-04, 4.00977e-05, 9.08399e-05, 1.03808e-09
365, 3.52349e-04, 4.92383e-05, 2.75175e-04, 2.57463e-09
366, 4.62814e-04, 6.46749e-05, 2.54748e-04, 1.50792e-09
367, 6.36287e-04, 8.89164e-05, 1.60604e-04, 2.07802e-09
368, 3.71617e-04, 5.19308e-05, 2.40898e-04, 2.30239e-09
369, 3.40584e-04, 4.75941e-05, 2.50227e-04, 2.16459e-09
370, 4.16451e-04, 5.81960e-05, 4.49138e-04, 1.40535e-09
371, 7.55896e-04, 1.05631e-04, 3.75061e-05, 1.99382e-09
372, 2.95453e-04, 4.12873e-05, 3.41481e-05, 8.27435e-10
373, 2.59457e-04, 3.62572e-05, 1.16663e-04, 1.25379e-09
374, 2.60864e-04, 3.64539e-05, 2.74840e-04, 4.42210e-10
375, 8.60246e-04, 1.20213e-04, 8.34397e-05, 2.26541e-09
376, 2.96091e-04, 4.13766e-05, 9.28265e-05, 9.32264e-10
377, 2.18169e-04, 3.04875e-05, 1.72390e-04, 9.80580e-10
378, 3.14947e-04, 4.40116e-05, 2.89085e-04, 1.64481e-09
379, 4.18266e-04, 5.84496e-05, 5.60437e-04, 1.34007e-09
380, 6.01686e-04, 8.40813e-05, 5.38469e-05, 1.47350e-09
381, 2.68921e-04, 3.75797e-05, 3.82635e-05, 6.87889e-10
382, 2.68976e-04, 3.75874e-05, 2.42465e-04, 1.51264e-09
383, 2.84633e-04, 3.97754e-05, 1.66234e-04, 6.06316e-10
384, 3.91968e-04, 5.47747e-05, 1.59198e-04, 8.48877e-10
385, 2.25494e-04, 3.15112e-05, 2.82135e-04, 1.02165e-09
386, 1.94364e-04, 2.71609e-05, 2.26492e-04, 7.04526e-10
387, 2.65398e-04, 3.70875e-05, 3.50877e-04, 6.99915e-10
388, 2.94591e-04, 4.11669e-05, 6.88738e-05, 5.37453e-10
389, 1.67344e-04, 2.33851e-05, 4.79801e-05, 4.16447e-10
390, 1.59989e-04, 2.23573e-05, 9.02132e-05, 4.46126e-10
391, 1.99285e-04, 2.78486e-05, 1.18564e-04, 4.72910e-10
392, 2.41891e-04, 3.38024e-05, 4.47957e-05, 4.00645e-10
393, 1.62910e-04, 2.27655e-05, 8.07004e-05, 4.38800e-10
394, 1.65762e-04, 2.31641e-05, 8.06515e-05, 3.70424e-10
395, 2.08983e-04, 2.92039e-05, 7.45170e-05, 4.89771e-10
396, 1.64652e-04, 2.30089e-05, 1.40824e-04, 4.19089e-10
397, 3.27733e-04, 4.57983e-05, 6.23741e-05, 5.00720e-10
398, 1.66533e-04, 2.32718e-05, 2.72455e-05, 2.94351e-10
399, 1.52996e-04, 2.13801e-05, 1.05000e-04, 4.23812e-10
400, 2.55441e-04, 3.56960e-05, 7.11730e-05, 3.89978e-10
401, 1.66828e-04, 2.33131e-05, 4.04126e-05, 3.19395e-10
402, 1.35891e-04, 1.89898e-05, 2.37185e-04, 4.10084e-10
403, 3.61149e-04, 5.04680e-05, 4.04623e-05, 4.71180e-10
404, 1.88790e-04, 2.63820e-05, 1.44530e-05, 1.74546e-10
405, 1.28421e-04, 1.79458e-05, 8.12671e-05, 4.47838e-10
406, 9.44620e-05, 1.32004e-05, 1.36377e-04, 2.26411e-10
407, 2.30029e-04, 3.21448e-05, 1.02161e-04, 3.01967e-10
408, 1.42621e-04, 1.99302e-05, 2.33156e-04, 4.43669e-10
409, 1.38339e-04, 1.93319e-05, 1.98504e-04, 3.04065e-10
410, 1.34904e-04, 1.88518e-05, 7.28893e-05, 1.03442e-10
411, 1.81792e-04, 2.54041e-05, 8.64303e-05, 1.65897e-10
412, 8.68679e-05, 1.21392e-05, 3.94813e-05, 1.11159e-10
413, 6.68838e-05, 9.34652e-06, 4.19635e-05, 1.53329e-10
414, 1.19591e-04, 1.67120e-05, 4.90195e-05, 1.42302e-10
415, 1.49072e-04, 2.08317e-05, 2.77666e-05, 1.36227e-10
416, 8.98168e-05, 1.25512e-05, 4.75668e-05, 1.64019e-10
417, 7.95942e-05, 1.11227e-05, 4.61626e-05, 7.48577e-11
418, 1.69490e-04, 2.36850e-05, 1.49301e-05, 9.43217e-11
419, 5.76008e-05, 8.04930e-06, 7.50639e-06, 3.10829e-11
420, 4.57875e-05, 6.39848e-06, 1.19547e-05, 3.48321e-11
421, 4.75864e-05, 6.64985e-06, 1.26788e-05, 2.57272e-11
422, 8.48143e-05, 1.18522e-05, 1.01737e-05, 3.64739e-11
423, 4.83953e-05, 6.76289e-06, 2.10334e-05, 4.64162e-11
424, 3.93978e-05, 5.50555e-06, 1.70364e-05, 3.17188e-11
425, 5.21373e-05, 7.28580e-06, 5.37076e-05, 5.42615e-11
426, 9.89375e-05, 1.38258e-05, 2.75356e-05, 5.84495e-11
427, 6.18382e-05, 8.64144e-06, 1.21494e-05, 3.58029e-11
428, 4.83239e-05, 6.75292e-06, 2.75465e-05, 4.06677e-11
429, 5.24293e-05, 7.32662e-06, 2.42555e-05, 3.11235e-11
430, 9.62776e-05, 1.34541e-05, 5.52020e-06, 3.20055e-11
431, 5.36524e-05, 7.49754e-06, 1.62939e-05, 3.15268e-11
432, 3.66997e-05, 5.12851e-06, 1.01751e-05, 1.77043e-11
433, 3.97511e-05, 5.55493e-06, 4.59712e-05, 3.36642e-11
434, 1.01946e-04, 1.42462e-05, 8.41062e-06, 3.71232e-11
435, 4.90277e-05, 6.85127e-06, 4.11868e-06, 1.41018e-11
436, 3.79331e-05, 5.30087e-06, 1.23082e-05, 2.20797e-11
437, 3.70482e-05, 5.17721e-06, 2.23142e-05, 3.32174e-11
438, 7.49146e-05, 1.04688e-05, 1.77676e-05, 2.48994e-11
439, 4.76672e-05, 6.66115e-06, 7.52835e-06, 1.33404e-11
440, 3.51159e-05, 4.90719e-06, 1.07471e-05, 1.59903e-11
441, 4.30865e-05, 6.02102e-06, 3.84313e-05, 4.42668e-11
442, 5.68073e-05, 7.93841e-06, 3.32575e-05, 2.33455e-11
443, 1.04241e-04, 1.45669e-05, 2.80300e-05, 4.33531e-11
444, 6.37789e-05, 8.91264e-06, 4.92084e-05, 5.85063e-11
445, 5.16792e-05, 7.22180e-06, 5.35798e-05, 5.63587e-11
446, 6.55087e-05, 9.15437e-06, 1.16852e-04, 6.86864e-11
447, 1.44670e-04, 2.02166e-05, 6.63744e-05, 9.07705e-11
448, 7.64895e-05, 1.06889e-05, 3.55906e-05, 5.99054e-11
449, 5.87788e-05, 8.21391e-06, 6.78289e-05, 6.94467e-11
450, 6.67277e-05, 9.32471e-06, 4.31999e-05, 4.83009e-11
451, 1.04771e-04, 1.46410e-05, 3.47875e-05, 5.13549e-11
452, 6.21179e-05, 8.68053e-06, 3.36083e-05, 3.99387e-11
453, 4.34318e-05, 6.06928e-06, 2.27587e-05, 2.17075e-11
454, 5.47094e-05, 7.64524e-06, 1.55533e-05, 2.46876e-11
455, 4.52445e-05, 6.32259e-06, 2.66217e-05, 3.27078e-11
456, 6.43356e-05, 8.99044e-06, 2.78370e-05, 1.51292e-11
457, 6.77463e-05, 9.46705e-06, 8.96846e-06, 1.89448e-11
458, 3.30058e-05, 4.61232e-06, 5.37305e-06, 1.34865e-11
459, 2.64685e-05, 3.69877e-06, 1.34976e-05, 1.67317e-11
460, 3.12531e-05, 4.36739e-06, 4.44312e-05, 1.80587e-11
461, 9.14247e-05, 1.27759e-05, 1.53673e-05, 3.11826e-11
462, 4.21443e-05, 5.88936e-06, 4.19421e-05, 3.34226e-11
463, 3.18173e-05, 4.44624e-06, 3.25004e-05, 1.45186e-11
464, 3.72872e-05, 5.21061e-06, 4.22075e-05, 8.43281e-12
465, 8.53858e-05, 1.19320e-05, 2.42713e-05, 2.25362e-11
466, 3.47565e-05, 4.85697e-06, 1.87544e-05, 1.42268e-11
467, 2.42438e-05, 3.38789e-06, 2.88246e-05, 1.45000e-11
468, 3.29720e-05, 4.60760e-06, 3.18940e-05, 1.91682e-11
469, 5.98766e-05, 8.36732e-06, 4.00227e-05, 2.70033e-11
470, 4.01016e-05, 5.60390e-06, 1.64311e-05, 2.03351e-11
471, 3.21387e-05, 4.49115e-06, 2.59641e-05, 2.32476e-11
472, 3.42083e-05, 4.78036e-06, 1.71123e-05, 1.26283e-11
473, 8.03448e-05, 1.12276e-05, 4.62927e-06, 1.93010e-11
474, 3.65219e-05, 5.10366e-06, 5.94195e-06, 8.61045e-12
475, 2.31923e-05, 3.24096e-06, 6.11269e-06, 6.50258e-12
476, 2.27117e-05, 3.17379e-06, 1.05688e-05, 9.73910e-12
477, 4.83738e-05, 6.75988e-06, 5.47005e-06, 6.71041e-12
478, 2.24142e-05, 3.13222e-06, 1.82252e-06, 2.07501e-12
479, 1.26329e-05, 1.76535e-06, 1.81910e-06, 1.77458e-12
480, 1.40898e-05, 1.96895e-06, 7.33292e-06, 5.66547e-12
481, 2.02513e-05, 2.82998e-06, 9.99621e-06, 7.21312e-12
482, 2.43639e-05, 3.40468e-06, 1.37832e-05, 5.55822e-12
483, 3.66915e-05, 5.12738e-06, 1.25007e-05, 8.46079e-12
484, 2.12350e-05, 2.96743e-06, 1.19618e-05, 7.05747e-12
485, 2.15105e-05, 3.00593e-06, 2.66302e-05, 1.25577e-11
486, 4.50819e-05, 6.29987e-06, 1.64213e-05, 9.89764e-12
487, 3.54680e-05, 4.95640e-06, 4.22710e-06, 6.39622e-12
488, 2.38314e-05, 3.33026e-06, 8.96994e-06, 9.22151e-12
489, 2.48964e-05, 3.47908e-06, 1.29749e-05, 1.19480e-11
490, 2.41026e-05, 3.36817e-06, 1.55350e-05, 4.71623e-12
491, 6.35443e-05, 8.87986e-06, 8.49545e-06, 1.30795e-11
492, 2.25444e-05, 3.15041e-06, 4.49942e-06, 4.53815e-12
493, 1.75656e-05, 2.45467e-06, 7.94516e-06, 5.84466e-12
494, 2.04283e-05, 2.85470e-06, 1.16567e-05, 5.82290e-12
495, 4.23482e-05, 5.91785e-06, 6.57104e-06, 7.07701e-12
496, 2.21257e-05, 3.09191e-06, 4.51241e-06, 4.14557e-12
497, 1.57757e-05, 2.20455e-06, 5.42208e-06, 3.62976e-12
498, 1.71967e-05, 2.40311e-06, 1.20228e-05, 3.79696e-12
499, 4.74497e-05, 6.63076e-06, 2.75430e-06, 6.10623e-12
500, 1.99003e-05, 2.78093e-06, 2.87459e-06, 2.71672e-12
501, 1.37576e-05, 1.92252e-06, 4.32589e-06, 2.73204e-12
502, 1.67245e-05, 2.33712e-06, 1.01318e-05, 6.74971e-12
503, 2.32151e-05, 3.24414e-06, 1.80167e-05, 4.09273e-12
504, 4.33027e-05, 6.05124e-06, 4.86620e-06, 6.43929e-12
505, 1.83710e-05, 2.56722e-06, 1.99697e-06, 2.84528e-12
506, 1.73573e-05, 2.42556e-06, 1.32206e-05, 7.93499e-12
507, 2.11984e-05, 2.96233e-06, 1.64164e-05, 3.92353e-13
508, 5.52171e-05, 7.71619e-06, 1.93602e-06, 8.38996e-12
509, 2.08618e-05, 2.91528e-06, 5.41054e-06, 4.75375e-12
510, 1.37671e-05, 1.92385e-06, 1.55161e-05, 6.97242e-12
511, 2.55364e-05, 3.56853e-06, 2.09461e-05, 8.60334e-12
512, 3.16968e-05, 4.42940e-06, 5.29307e-05, 1.34137e-11
513, 6.52354e-05, 9.11617e-06, 4.28282e-05, 1.88711e-11
514, 3.24065e-05, 4.52857e-06, 2.61221e-05, 1.45142e-11
515, 3.13467e-05, 4.38047e-06, 8.03506e-05, 3.04248e-11
516, 3.84292e-05, 5.37021e-06, 5.28680e-05, 1.37110e-11
517, 6.87277e-05, 9.60420e-06, 4.00575e-05, 2.18474e-11
518, 4.06844e-05, 5.68535e-06, 5.72687e-05, 2.44000e-11
519, 2.82211e-05, 3.94369e-06, 4.03723e-05, 1.38871e-11
520, 3.94445e-05, 5.51209e-06, 5.40048e-05, 1.71689e-11
521, 3.09502e-05, 4.32507e-06, 2.39102e-05, 1.29536e-11
522, 3.12706e-05, 4.36983e-06, 3.03607e-05, 5.74674e-12
523, 5.24418e-05, 7.32836e-06, 1.04219e-05, 9.71379e-12
524, 2.22603e-05, 3.11072e-06, 5.02231e-06, 4.11515e-12
525, 1.68494e-05, 2.35458e-06, 6.02995e-06, 6.24367e-12
526, 1.62826e-05, 2.27538e-06, 2.37896e-05, 1.84075e-12
527, 6.41298e-05, 8.96167e-06, 4.40418e-06, 1.08134e-11
528, 2.24785e-05, 3.14121e-06, 1.48114e-05, 6.41331e-12
529, 1.19825e-05, 1.67446e-06, 2.46381e-05, 5.54445e-12
530, 2.33739e-05, 3.26633e-06, 3.26849e-05, 8.02380e-12
531, 2.80811e-05, 3.92413e-06, 4.77887e-05, 6.04894e-12
532, 5.20180e-05, 7.26914e-06, 4.39946e-05, 1.13793e-11
533, 1.95114e-05, 2.72657e-06, 1.69058e-05, 4.41536e-12
534, 1.46750e-05, 2.05073e-06, 3.02785e-05, 6.53277e-12
535, 1.88294e-05, 2.63127e-06, 9.81341e-06, 2.15827e-12
536, 2.24953e-05, 3.14355e-06, 3.28412e-06, 2.24443e-12
537, 1.38723e-05, 1.93855e-06, 4.08362e-06, 3.00093e-12
538, 1.16099e-05, 1.62240e-06, 3.71505e-06, 2.54530e-12
539, 1.33595e-05, 1.86690e-06, 9.63093e-06, 2.15339e-12
540, 2.73811e-05, 3.82630e-06, 1.76813e-06, 2.93943e-12
541, 1.06836e-05, 1.49296e-06, 1.18171e-06, 9.92983e-13
542, 8.94870e-06, 1.25052e-06, 3.75784e-06, 1.72840e-12
543, 1.01555e-05, 1.41915e-06, 8.15219e-06, 2.50022e-13
544, 3.45289e-05, 4.82517e-06, 1.21644e-06, 3.16769e-12
545, 1.20681e-05, 1.68642e-06, 2.82892e-06, 1.58606e-12
546, 7.58226e-06, 1.05957e-06, 6.54022e-06, 1.82654e-12
547, 1.23543e-05, 1.72642e-06, 8.01372e-06, 2.32370e-12
548, 1.33188e-05, 1.86120e-06, 5.42972e-06, 1.06359e-12
549, 1.99126e-05, 2.78265e-06, 9.52177e-06, 2.35523e-12
550, 1.01608e-05, 1.41990e-06, 5.83975e-06, 1.39777e-12
551, 8.34786e-06, 1.16655e-06, 1.06895e-05, 1.18794e-12
552, 2.38040e-05, 3.32643e-06, 1.15865e-06, 1.61071e-12
553, 9.32753e-06, 1.30345e-06, 9.09905e-07, 5.06706e-13
554, 7.04339e-06, 9.84262e-07, 1.94881e-06, 8.12683e-13
555, 7.83063e-06, 1.09427e-06, 2.90018e-06, 1.31273e-12
556, 8.89778e-06, 1.24340e-06, 6.19888e-06, 3.97682e-13
557, 2.13855e-05, 2.98847e-06, 1.00857e-06, 1.51279e-12
558, 7.31605e-06, 1.02237e-06, 5.73226e-07, 4.13003e-13
559, 6.09098e-06, 8.51171e-07, 3.52320e-06, 1.15796e-12
560, 7.51265e-06, 1.04984e-06, 4.77023e-06, 3.63487e-13
561, 1.87208e-05, 2.61610e-06, 1.02518e-06, 9.79661e-13
562, 7.75156e-06, 1.08322e-06, 2.46891e-06, 6.76570e-13
563, 4.30980e-06, 6.02263e-07, 3.59461e-06, 4.79616e-13
564, 6.00178e-06, 8.38705e-07, 4.39066e-06, 6.28608e-13
565, 7.52566e-06, 1.05166e-06, 6.04935e-06, 3.17524e-13
566, 9.46929e-06, 1.32326e-06, 1.45696e-06, 3.63265e-13
567, 4.12233e-06, 5.76066e-07, 6.31063e-07, 1.93179e-13
568, 4.20332e-06, 5.87384e-07, 2.30438e-06, 5.65104e-13
569, 6.33609e-06, 8.85423e-07, 4.04670e-06, 7.65388e-13
570, 7.01257e-06, 9.79956e-07, 5.48411e-06, 4.76286e-13
571, 1.31971e-05, 1.84420e-06, 4.70959e-06, 8.84848e-13
572, 6.48537e-06, 9.06283e-07, 4.72100e-06, 7.08322e-13
573, 6.40216e-06, 8.94655e-07, 7.95431e-06, 1.05982e-12
574, 7.98146e-06, 1.11535e-06, 1.10155e-05, 4.90941e-13
575, 2.06594e-05, 2.88700e-06, 3.33739e-06, 1.23879e-12
576, 7.98997e-06, 1.11654e-06, 2.31395e-06, 6.32161e-13
577, 5.53492e-06, 7.73465e-07, 5.02282e-06, 7.10099e-13
578, 7.05047e-06, 9.85252e-07, 6.37999e-06, 7.98694e-13
579, 1.35552e-05, 1.89424e-06, 5.35022e-06, 8.37552e-13
580, 7.17121e-06, 1.00212e-06, 1.33696e-06, 3.68150e-13
581, 4.64578e-06, 6.49214e-07, 1.57216e-06, 2.93543e-13
582, 4.38663e-06, 6.12999e-07, 2.64151e-06, 3.02869e-13
583, 9.50640e-06, 1.32845e-06, 1.22081e-06, 2.93987e-13
584, 3.73324e-06, 5.21693e-07, 3.33098e-07, 7.83817e-14
585, 2.37799e-06, 3.32307e-07, 4.49399e-07, 7.57172e-14
586, 2.20858e-06, 3.08633e-07, 1.35318e-06, 1.67200e-13
587, 5.08870e-06, 7.11108e-07, 1.71008e-06, 2.08056e-13
588, 3.07852e-06, 4.30200e-07, 1.39035e-06, 1.37446e-13
589, 2.95192e-06, 4.12510e-07, 2.53270e-06, 2.02061e-13
590, 3.57394e-06, 4.99432e-07, 3.80294e-06, 2.29372e-13
591, 8.63757e-06, 1.20704e-06, 2.18530e-06, 2.82663e-13
592, 4.67438e-06, 6.53210e-07, 1.53880e-06, 1.97398e-13
593, 3.36884e-06, 4.70771e-07, 1.71760e-06, 1.77192e-13
594, 3.77421e-06, 5.27419e-07, 3.88719e-06, 2.68452e-13
595, 9.09725e-06, 1.27127e-06, 1.73023e-06, 2.63567e-13
596, 4.86478e-06, 6.79817e-07, 9.17704e-07, 1.48548e-13
597, 3.18937e-06, 4.45692e-07, 1.33342e-06, 1.45883e-13
598, 3.65763e-06, 5.11126e-07, 3.00565e-06, 3.44835e-13
599, 5.64013e-06, 7.88167e-07, 5.20481e-06, 2.71561e-13
600, 8.73743e-06, 1.22099e-06, 1.32472e-06, 3.33289e-13
601, 4.57032e-06, 6.38670e-07, 1.31865e-06, 2.44249e-13
602, 4.64425e-06, 6.49001e-07, 4.13268e-06, 4.63185e-13
603, 5.78427e-06, 8.08310e-07, 6.53759e-06, 8.88178e-15
604, 1.61891e-05, 2.26230e-06, 4.67221e-07, 6.58362e-13
605, 5.47861e-06, 7.65596e-07, 1.11299e-06, 2.56239e-13
606, 3.85486e-06, 5.38688e-07, 3.58064e-06, 3.68372e-13
607, 5.68889e-06, 7.94981e-07, 4.36166e-06, 4.33431e-13
608, 5.80004e-06, 8.10514e-07, 8.22637e-06, 5.84643e-13
609, 9.76071e-06, 1.36399e-06, 1.02568e-05, 6.34826e-13
610, 6.55161e-06, 9.15540e-07, 2.37125e-06, 4.33431e-13
611, 5.50784e-06, 7.69681e-07, 1.04753e-05, 5.91527e-13
612, 8.01405e-06, 1.11990e-06, 3.72983e-06, 5.08482e-13
613, 5.99253e-06, 8.37413e-07, 1.84630e-06, 3.55493e-13
614, 5.31989e-06, 7.43416e-07, 9.66968e-06, 1.52545e-13
615, 1.44759e-05, 2.02290e-06, 5.95638e-07, 5.62439e-13
616, 3.93205e-06, 5.49475e-07, 7.47445e-07, 1.60760e-13
617, 3.28365e-06, 4.58866e-07, 1.22548e-05, 8.93063e-13
618, 6.41855e-06, 8.96946e-07, 1.37626e-05, 4.31211e-13
619, 1.01498e-05, 1.41836e-06, 9.45040e-06, 5.21361e-13
620, 5.47912e-06, 7.65667e-07, 1.06316e-05, 5.03819e-13
621, 4.80903e-06, 6.72027e-07, 1.57477e-05, 4.90719e-13
622, 6.31581e-06, 8.82588e-07, 8.11557e-06, 2.24487e-13
623, 7.00069e-06, 9.78296e-07, 4.23424e-06, 2.39142e-13
624, 4.43985e-06, 6.20436e-07, 6.99804e-06, 4.15001e-13
625, 3.82168e-06, 5.34052e-07, 6.16870e-06, 3.41727e-13
626, 5.25054e-06, 7.33725e-07, 9.89693e-06, 1.00808e-13
627, 1.02973e-05, 1.43897e-06, 2.22767e-06, 3.34177e-13
628, 2.76117e-06, 3.85853e-07, 8.18885e-07, 8.01581e-14
629, 2.24576e-06, 3.13829e-07, 6.88225e-07, 9.81437e-14
630, 2.49364e-06, 3.48468e-07, 1.86617e-06, 1.33227e-14
631, 6.70532e-06, 9.37019e-07, 4.57621e-07, 1.09690e-13
632, 1.99865e-06, 2.79297e-07, 7.56295e-07, 3.90799e-14
633, 1.17968e-06, 1.64851e-07, 1.51366e-06, 4.17444e-14
634, 1.77275e-06, 2.47729e-07, 1.43650e-06, 4.08562e-14
635, 1.87989e-06, 2.62701e-07, 1.92210e-06, 2.50910e-14
636, 3.47933e-06, 4.86212e-07, 7.88734e-07, 4.88498e-14
637, 1.29969e-06, 1.81623e-07, 3.94308e-07, 1.22125e-14
638, 1.21261e-06, 1.69453e-07, 9.07123e-07, 3.50830e-14
639, 1.42527e-06, 1.99170e-07, 1.02139e-06, 3.84137e-14
640, 2.49329e-06, 3.48420e-07, 1.03922e-06, 2.46470e-14
641, 1.78825e-06, 2.49895e-07, 2.54359e-07, 1.73195e-14
642, 9.92085e-07, 1.38637e-07, 1.69922e-07, 6.21725e-15

==> results/minsurf/LBFGS/Mem5.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 1.00000e+00, 1.39743e-01, 1.39743e-01, 1.14580e-02
2, 7.65572e-01, 1.06983e-01, 1.85144e-01, 1.12328e-02
3, 6.52326e-01, 9.11579e-02, 3.73545e-01, 1.49727e-02
4, 6.87453e-01, 9.60665e-02, 6.52936e-01, 1.58349e-02
5, 8.15284e-01, 1.13930e-01, 7.06267e-01, 1.26193e-02
6, 7.88763e-01, 1.10224e-01, 6.38689e-01, 9.80902e-03
7, 7.35694e-01, 1.02808e-01, 5.87801e-01, 9.57797e-03
8, 7.05935e-01, 9.86493e-02, 6.53353e-01, 1.16986e-02
9, 7.29044e-01, 1.01879e-01, 6.22861e-01, 1.10891e-02
10, 8.39283e-01, 1.17284e-01, 4.87636e-01, 9.45555e-03
11, 7.87717e-01, 1.10078e-01, 4.67857e-01, 9.88016e-03
12, 7.20545e-01, 1.00691e-01, 6.77016e-01, 1.09083e-02
13, 8.31913e-01, 1.16254e-01, 5.93588e-01, 9.75083e-03
14, 8.58111e-01, 1.19915e-01, 5.57666e-01, 1.00959e-02
15, 7.43058e-01, 1.03837e-01, 7.74288e-01, 1.03832e-02
16, 8.73131e-01, 1.22014e-01, 5.73156e-01, 9.17011e-03
17, 8.26121e-01, 1.15444e-01, 4.51529e-01, 8.39362e-03
18, 7.29690e-01, 1.01969e-01, 6.59338e-01, 9.85777e-03
19, 7.79646e-01, 1.08950e-01, 8.84865e-01, 8.30159e-03
20, 9.75521e-01, 1.36322e-01, 3.78098e-01, 8.14305e-03
21, 7.08434e-01, 9.89985e-02, 5.13885e-01, 8.49073e-03
22, 7.11808e-01, 9.94700e-02, 7.14935e-01, 7.29853e-03
23, 8.59536e-01, 1.20114e-01, 7.23576e-01, 7.42794e-03
24, 7.55822e-01, 1.05621e-01, 5.44512e-01, 7.96256e-03
25, 6.95300e-01, 9.71632e-02, 5.77643e-01, 7.41332e-03
26, 8.09435e-01, 1.13113e-01, 5.33208e-01, 7.08578e-03
27, 7.27403e-01, 1.01649e-01, 4.81827e-01, 7.12997e-03
28, 6.83387e-01, 9.54984e-02, 5.92436e-01, 7.35729e-03
29, 7.56709e-01, 1.05745e-01, 6.22908e-01, 6.76316e-03
30, 7.76223e-01, 1.08471e-01, 4.34641e-01, 6.73321e-03
31, 6.59250e-01, 9.21254e-02, 6.16666e-01, 7.46557e-03
32, 6.99308e-01, 9.77231e-02, 7.70588e-01, 6.73087e-03
33, 8.60040e-01, 1.20184e-01, 4.42343e-01, 6.59042e-03
34, 6.71961e-01, 9.39016e-02, 5.16859e-01, 7.22394e-03
35, 6.50049e-01, 9.08396e-02, 7.20874e-01, 6.74452e-03
36, 8.51450e-01, 1.18984e-01, 6.62731e-01, 6.75288e-03
37, 7.14941e-01, 9.99078e-02, 4.03933e-01, 6.59530e-03
38, 6.37796e-01, 8.91273e-02, 5.88825e-01, 6.68914e-03
39, 7.72141e-01, 1.07901e-01, 5.70906e-01, 6.03757e-03
40, 7.14658e-01, 9.98682e-02, 3.97248e-01, 5.93605e-03
41, 6.30022e-01, 8.80410e-02, 7.25992e-01, 6.81294e-03
42, 7.56334e-01, 1.05692e-01, 5.55545e-01, 5.68084e-03
43, 7.69879e-01, 1.07585e-01, 2.78660e-01, 5.21034e-03
44, 6.14937e-01, 8.59329e-02, 7.05693e-01, 7.09706e-03
45, 6.61138e-01, 9.23892e-02, 6.95777e-01, 5.02377e-03
46, 8.97080e-01, 1.25360e-01, 2.58337e-01, 5.28468e-03
47, 6.20435e-01, 8.67013e-02, 6.32602e-01, 6.78289e-03
48, 6.07981e-01, 8.49609e-02, 5.35026e-01, 4.87626e-03
49, 7.55568e-01, 1.05585e-01, 5.55465e-01, 5.48796e-03
50, 6.44257e-01, 9.00302e-02, 6.58955e-01, 6.31251e-03
51, 6.84659e-01, 9.56761e-02, 4.24575e-01, 5.18915e-03
52, 7.18957e-01, 1.00469e-01, 3.00242e-01, 4.79063e-03
53, 5.53550e-01, 7.73546e-02, 6.34063e-01, 5.94017e-03
54, 6.18355e-01, 8.64106e-02, 4.88796e-01, 4.86086e-03
55, 7.90089e-01, 1.10409e-01, 3.37721e-01, 4.95152e-03
56, 5.86788e-01, 8.19994e-02, 7.00749e-01, 6.68726e-03
57, 6.26729e-01, 8.75808e-02, 5.98399e-01, 5.21972e-03
58, 8.01019e-01, 1.11937e-01, 5.03909e-01, 5.79646e-03
59, 6.28198e-01, 8.77861e-02, 5.02811e-01, 5.73915e-03
60, 6.34581e-01, 8.86781e-02, 4.57504e-01, 4.87151e-03
61, 6.52835e-01, 9.12289e-02, 4.44218e-01, 4.86954e-03
62, 5.69475e-01, 7.95799e-02, 6.76198e-01, 5.54442e-03
63, 6.79623e-01, 9.49724e-02, 5.42843e-01, 4.86828e-03
64, 7.11656e-01, 9.94487e-02, 2.89592e-01, 4.53439e-03
65, 5.38449e-01, 7.52443e-02, 6.95246e-01, 5.50002e-03
66, 6.24463e-01, 8.72641e-02, 5.60458e-01, 4.06962e-03
67, 7.79664e-01, 1.08952e-01, 1.17109e-01, 3.80818e-03
68, 4.94457e-01, 6.90967e-02, 6.12754e-01, 4.67944e-03
69, 5.31733e-01, 7.43058e-02, 3.49346e-01, 4.22108e-03
70, 5.27668e-01, 7.37377e-02, 7.88852e-01, 4.34622e-03
71, 8.19873e-01, 1.14571e-01, 5.17527e-01, 5.16564e-03
72, 5.64058e-01, 7.88230e-02, 6.58916e-01, 5.06236e-03
73, 5.08614e-01, 7.10750e-02, 1.00483e+00, 4.72728e-03
74, 7.08971e-01, 9.90736e-02, 5.11391e-01, 3.89587e-03
75, 6.05061e-01, 8.45529e-02, 1.47192e-01, 3.08177e-03
76, 4.05316e-01, 5.66399e-02, 6.19255e-01, 3.56272e-03
77, 4.78365e-01, 6.68481e-02, 8.15646e-01, 3.36055e-03
78, 6.13943e-01, 8.57940e-02, 5.57145e-01, 3.13982e-03
79, 4.77199e-01, 6.66851e-02, 6.38829e-01, 3.12016e-03
80, 4.07283e-01, 5.69149e-02, 5.77498e-01, 2.25719e-03
81, 5.07659e-01, 7.09416e-02, 4.66811e-01, 2.13026e-03
82, 3.93610e-01, 5.50041e-02, 4.19791e-01, 1.75113e-03
83, 3.44005e-01, 4.80723e-02, 8.00705e-01, 1.95176e-03
84, 4.22021e-01, 5.89744e-02, 3.98049e-01, 1.10478e-03
85, 4.88541e-01, 6.82700e-02, 1.13749e-01, 1.00041e-03
86, 2.58918e-01, 3.61820e-02, 2.19263e-01, 1.05453e-03
87, 2.10756e-01, 2.94516e-02, 3.05455e-01, 9.46670e-04
88, 2.59713e-01, 3.62931e-02, 3.67345e-01, 4.57713e-04
89, 5.80566e-01, 8.11299e-02, 4.19977e-02, 1.15010e-03
90, 2.26079e-01, 3.15929e-02, 5.13971e-02, 5.82899e-04
91, 1.86858e-01, 2.61121e-02, 1.61846e-01, 6.80494e-04
92, 2.27016e-01, 3.17239e-02, 2.95051e-01, 1.14784e-03
93, 3.10741e-01, 4.34238e-02, 4.38922e-01, 1.82332e-04
94, 5.67371e-01, 7.92859e-02, 1.16323e-01, 1.09108e-03
95, 1.88715e-01, 2.63716e-02, 4.58946e-02, 3.92290e-04
96, 1.54541e-01, 2.15959e-02, 1.61821e-01, 6.62011e-04
97, 1.95460e-01, 2.73142e-02, 2.80788e-01, 6.47131e-04
98, 3.70323e-01, 5.17500e-02, 2.33935e-01, 7.04231e-04
99, 2.32390e-01, 3.24748e-02, 1.08694e-01, 5.39439e-04
100, 1.72791e-01, 2.41463e-02, 1.76081e-01, 5.67481e-04
101, 1.89189e-01, 2.64378e-02, 3.17371e-01, 4.24947e-04
102, 4.03517e-01, 5.63886e-02, 7.14831e-02, 6.19664e-04
103, 1.81667e-01, 2.53866e-02, 7.46331e-02, 4.02327e-04
104, 1.64381e-01, 2.29710e-02, 1.54515e-01, 4.59104e-04
105, 1.96992e-01, 2.75282e-02, 2.90170e-01, 7.00684e-04
106, 3.31197e-01, 4.62823e-02, 3.37918e-01, 5.55482e-04
107, 2.77845e-01, 3.88268e-02, 2.29454e-02, 4.93098e-04
108, 1.61595e-01, 2.25817e-02, 1.22430e-01, 5.69857e-04
109, 1.66275e-01, 2.32357e-02, 1.90645e-01, 5.20884e-04
110, 2.17087e-01, 3.03363e-02, 3.63189e-01, 5.43809e-04
111, 2.89949e-01, 4.05183e-02, 1.10743e-01, 5.67931e-04
112, 1.68663e-01, 2.35695e-02, 1.60018e-01, 5.17870e-04
113, 1.70049e-01, 2.37630e-02, 1.98960e-01, 4.53271e-04
114, 2.11321e-01, 2.95305e-02, 3.79928e-01, 5.21884e-04
115, 2.51975e-01, 3.52117e-02, 9.79164e-02, 4.66273e-04
116, 1.55511e-01, 2.17315e-02, 1.07356e-01, 4.06993e-04
117, 1.63369e-01, 2.28296e-02, 1.98144e-01, 4.23435e-04
118, 1.99150e-01, 2.78298e-02, 2.97979e-01, 3.82165e-04
119, 2.56199e-01, 3.58020e-02, 6.74558e-02, 3.84359e-04
120, 1.38937e-01, 1.94155e-02, 1.02382e-01, 3.10823e-04
121, 1.34806e-01, 1.88382e-02, 1.59998e-01, 2.90549e-04
122, 1.54067e-01, 2.15298e-02, 2.91339e-01, 2.49271e-04
123, 2.52976e-01, 3.53515e-02, 4.08477e-02, 3.11618e-04
124, 1.14101e-01, 1.59448e-02, 4.93183e-02, 1.95438e-04
125, 1.13622e-01, 1.58778e-02, 1.17765e-01, 2.28348e-04
126, 1.30679e-01, 1.82615e-02, 2.39108e-01, 1.47995e-04
127, 3.19068e-01, 4.45874e-02, 6.96693e-02, 3.43818e-04
128, 1.21272e-01, 1.69469e-02, 3.15556e-02, 1.50833e-04
129, 9.58547e-02, 1.33950e-02, 1.02803e-01, 1.97800e-04
130, 1.14606e-01, 1.60153e-02, 1.62884e-01, 2.56178e-04
131, 1.87620e-01, 2.62186e-02, 1.89134e-01, 2.15422e-04
132, 1.44017e-01, 2.01253e-02, 1.83460e-02, 1.68929e-04
133, 9.60518e-02, 1.34225e-02, 7.45933e-02, 2.26367e-04
134, 1.05214e-01, 1.47029e-02, 1.17467e-01, 1.37497e-04
135, 1.84790e-01, 2.58230e-02, 6.71932e-02, 1.72292e-04
136, 1.15175e-01, 1.60948e-02, 1.04973e-01, 1.89458e-04
137, 9.22636e-02, 1.28932e-02, 8.18643e-02, 1.30093e-04
138, 1.06305e-01, 1.48553e-02, 1.66194e-01, 1.80038e-04
139, 1.30172e-01, 1.81906e-02, 5.80674e-02, 1.37310e-04
140, 1.07062e-01, 1.49611e-02, 2.12389e-02, 1.08744e-04
141, 8.78240e-02, 1.22728e-02, 5.51565e-02, 1.36068e-04
142, 9.33197e-02, 1.30407e-02, 1.00582e-01, 9.54265e-05
143, 1.62311e-01, 2.26818e-02, 3.35531e-02, 1.19515e-04
144, 8.60217e-02, 1.20209e-02, 5.89018e-02, 9.82459e-05
145, 7.19530e-02, 1.00549e-02, 6.85073e-02, 8.72355e-05
146, 7.91515e-02, 1.10608e-02, 1.48652e-01, 5.56419e-05
147, 1.85485e-01, 2.59201e-02, 2.12489e-02, 1.32602e-04
148, 6.45867e-02, 9.02552e-03, 9.40628e-03, 5.12173e-05
149, 5.96125e-02, 8.33041e-03, 4.71984e-02, 9.15357e-05
150, 7.35609e-02, 1.02796e-02, 8.73082e-02, 5.92402e-05
151, 1.79610e-01, 2.50991e-02, 3.65678e-02, 1.08882e-04
152, 7.72323e-02, 1.07927e-02, 3.23483e-02, 5.85279e-05
153, 5.60770e-02, 7.83636e-03, 4.30017e-02, 5.47343e-05
154, 6.21464e-02, 8.68450e-03, 7.75805e-02, 8.30540e-05
155, 9.55703e-02, 1.33552e-02, 9.64348e-02, 4.74060e-05
156, 1.00833e-01, 1.40907e-02, 1.92012e-02, 5.10783e-05
157, 4.85844e-02, 6.78932e-03, 1.11883e-02, 4.05389e-05
158, 5.01833e-02, 7.01276e-03, 3.12771e-02, 5.07400e-05
159, 6.04440e-02, 8.44661e-03, 7.74560e-02, 3.08552e-05
160, 1.38290e-01, 1.93251e-02, 2.04543e-02, 6.30532e-05
161, 5.40582e-02, 7.55424e-03, 1.72248e-02, 2.76305e-05
162, 4.36690e-02, 6.10243e-03, 3.68236e-02, 3.51903e-05
163, 4.65742e-02, 6.50840e-03, 6.13499e-02, 4.67708e-05
164, 8.22591e-02, 1.14951e-02, 6.82240e-02, 3.88878e-05
165, 5.05369e-02, 7.06217e-03, 6.59860e-03, 2.44437e-05
166, 3.56597e-02, 4.98319e-03, 2.09704e-02, 3.50190e-05
167, 4.12380e-02, 5.76272e-03, 4.08311e-02, 2.59166e-05
168, 7.80939e-02, 1.09131e-02, 2.56680e-02, 3.27310e-05
169, 4.90100e-02, 6.84879e-03, 3.55181e-02, 3.30414e-05
170, 3.93105e-02, 5.49336e-03, 3.05811e-02, 2.38334e-05
171, 4.85526e-02, 6.78487e-03, 4.67841e-02, 3.38150e-05
172, 4.43211e-02, 6.19355e-03, 3.48632e-02, 2.68327e-05
173, 5.78020e-02, 8.07741e-03, 2.25860e-02, 2.73532e-05
174, 4.04803e-02, 5.65683e-03, 1.83624e-02, 2.58352e-05
175, 4.09795e-02, 5.72659e-03, 4.10641e-02, 3.13300e-05
176, 6.74238e-02, 9.42199e-03, 3.42047e-02, 3.49586e-05
177, 4.65911e-02, 6.51077e-03, 2.93105e-02, 2.92483e-05
178, 4.24819e-02, 5.93653e-03, 4.96295e-02, 2.93601e-05
179, 5.96367e-02, 8.33379e-03, 3.30629e-02, 2.69678e-05
180, 4.27496e-02, 5.97395e-03, 2.87939e-02, 2.79541e-05
181, 4.33924e-02, 6.06378e-03, 6.50120e-02, 4.21505e-05
182, 5.70570e-02, 7.97329e-03, 7.80483e-02, 2.09842e-05
183, 8.92884e-02, 1.24774e-02, 5.19769e-03, 3.19715e-05
184, 4.09900e-02, 5.72805e-03, 1.79606e-02, 2.43714e-05
185, 3.72204e-02, 5.20128e-03, 3.98867e-02, 2.54790e-05
186, 4.42594e-02, 6.18493e-03, 8.23747e-02, 2.01853e-05
187, 9.95384e-02, 1.39098e-02, 2.40590e-02, 3.69204e-05
188, 4.11249e-02, 5.74690e-03, 2.26394e-02, 2.28981e-05
189, 3.73962e-02, 5.22585e-03, 3.81880e-02, 2.38545e-05
190, 4.22707e-02, 5.90703e-03, 7.86699e-02, 3.19834e-05
191, 8.91040e-02, 1.24516e-02, 6.68898e-02, 3.60074e-05
192, 4.35162e-02, 6.08107e-03, 1.78892e-02, 1.95465e-05
193, 3.37053e-02, 4.71006e-03, 4.02274e-02, 2.84732e-05
194, 4.06870e-02, 5.68572e-03, 7.18496e-02, 2.15672e-05
195, 8.73806e-02, 1.22108e-02, 3.10288e-02, 3.25192e-05
196, 4.72341e-02, 6.60062e-03, 3.91092e-02, 2.81307e-05
197, 3.86866e-02, 5.40617e-03, 4.61119e-02, 2.50860e-05
198, 4.32221e-02, 6.03998e-03, 1.03144e-01, 3.99796e-05
199, 8.59196e-02, 1.20066e-02, 9.57618e-02, 3.78565e-05
200, 5.31481e-02, 7.42706e-03, 1.33039e-02, 2.28843e-05
201, 3.47593e-02, 4.85736e-03, 3.38958e-02, 3.08288e-05
202, 4.36032e-02, 6.09323e-03, 5.89765e-02, 2.51583e-05
203, 6.75761e-02, 9.44327e-03, 5.52400e-02, 3.62526e-05
204, 4.76149e-02, 6.65383e-03, 9.66973e-02, 4.85546e-05
205, 4.89055e-02, 6.83419e-03, 1.03336e-01, 2.15676e-05
206, 9.74246e-02, 1.36144e-02, 5.61451e-03, 3.42309e-05
207, 4.65835e-02, 6.50971e-03, 2.29134e-02, 2.91153e-05
208, 3.67769e-02, 5.13930e-03, 3.92038e-02, 2.34634e-05
209, 4.44418e-02, 6.21042e-03, 1.03936e-01, 5.10990e-05
210, 7.24404e-02, 1.01230e-02, 1.70598e-01, 2.76390e-05
211, 1.02947e-01, 1.43861e-02, 1.00756e-02, 4.40357e-05
212, 4.11488e-02, 5.75024e-03, 9.62623e-03, 2.10080e-05
213, 3.72691e-02, 5.20809e-03, 3.86977e-02, 2.65920e-05
214, 4.41781e-02, 6.17357e-03, 1.45076e-01, 1.24630e-05
215, 1.41216e-01, 1.97340e-02, 1.56200e-02, 5.17156e-05
216, 5.18005e-02, 7.23874e-03, 3.63865e-02, 2.12440e-05
217, 3.32261e-02, 4.64311e-03, 6.48370e-02, 2.01033e-05
218, 3.95263e-02, 5.52351e-03, 7.87090e-02, 3.13533e-05
219, 4.23648e-02, 5.92018e-03, 1.66153e-01, 8.77096e-06
220, 1.24977e-01, 1.74646e-02, 1.35914e-02, 5.10294e-05
221, 3.44842e-02, 4.81892e-03, 1.26535e-02, 1.45206e-05
222, 2.66884e-02, 3.72951e-03, 2.32413e-02, 2.60310e-05
223, 3.76246e-02, 5.25776e-03, 6.18240e-02, 2.07061e-05
224, 9.19591e-02, 1.28506e-02, 2.61553e-02, 2.88069e-05
225, 4.38794e-02, 6.13183e-03, 3.42462e-02, 1.71364e-05
226, 2.66267e-02, 3.72088e-03, 2.08708e-02, 1.02181e-05
227, 2.76462e-02, 3.86336e-03, 4.55662e-02, 1.64122e-05
228, 4.72837e-02, 6.60755e-03, 2.42133e-02, 1.38763e-05
229, 3.81021e-02, 5.32449e-03, 7.18777e-03, 9.12356e-06
230, 2.47461e-02, 3.45808e-03, 1.09529e-02, 1.29577e-05
231, 2.42739e-02, 3.39210e-03, 1.32312e-02, 8.48754e-06
232, 3.86791e-02, 5.40512e-03, 1.59601e-02, 1.10228e-05
233, 2.74848e-02, 3.84080e-03, 3.46159e-02, 1.55370e-05
234, 2.49725e-02, 3.48972e-03, 3.10850e-02, 4.43191e-06
235, 5.50751e-02, 7.69635e-03, 2.25659e-03, 1.02987e-05
236, 2.46340e-02, 3.44242e-03, 5.71530e-03, 7.61218e-06
237, 1.91105e-02, 2.67055e-03, 1.23150e-02, 7.30931e-06
238, 2.32733e-02, 3.25227e-03, 2.61920e-02, 1.13073e-05
239, 2.94038e-02, 4.10896e-03, 2.42835e-02, 5.13702e-06
240, 3.92927e-02, 5.49087e-03, 1.01500e-02, 6.78935e-06
241, 1.64028e-02, 2.29217e-03, 5.89669e-03, 3.29561e-06
242, 1.50429e-02, 2.10214e-03, 1.23075e-02, 5.15679e-06
243, 1.88598e-02, 2.63552e-03, 2.65679e-02, 4.09638e-06
244, 4.64485e-02, 6.49084e-03, 8.03291e-03, 7.29377e-06
245, 1.83380e-02, 2.56260e-03, 5.60677e-03, 3.42664e-06
246, 1.28413e-02, 1.79448e-03, 8.99435e-03, 3.09030e-06
247, 1.42543e-02, 1.99194e-03, 1.63489e-02, 4.37304e-06
248, 2.59046e-02, 3.61998e-03, 1.69587e-02, 3.85487e-06
249, 1.59426e-02, 2.22786e-03, 2.73202e-03, 2.17054e-06
250, 1.15063e-02, 1.60793e-03, 7.83203e-03, 3.43574e-06
251, 1.51849e-02, 2.12197e-03, 1.30442e-02, 2.47781e-06
252, 2.23093e-02, 3.11756e-03, 6.91851e-03, 3.02260e-06
253, 1.41318e-02, 1.97482e-03, 1.51855e-02, 4.32696e-06
254, 1.38275e-02, 1.93229e-03, 1.29588e-02, 3.04914e-06
255, 1.56612e-02, 2.18853e-03, 3.13536e-02, 2.62718e-06
256, 2.99701e-02, 4.18811e-03, 1.91523e-03, 3.81364e-06
257, 1.08804e-02, 1.52045e-03, 1.88656e-03, 1.65038e-06
258, 1.08966e-02, 1.52271e-03, 7.15747e-03, 2.34129e-06
259, 1.27313e-02, 1.77910e-03, 1.79424e-02, 4.94010e-07
260, 3.91365e-02, 5.46905e-03, 3.41059e-03, 4.14398e-06
261, 1.25942e-02, 1.75995e-03, 4.32690e-03, 1.32483e-06
262, 8.83132e-03, 1.23411e-03, 9.01343e-03, 1.65355e-06
263, 1.01366e-02, 1.41651e-03, 1.30309e-02, 2.39736e-06
264, 1.29321e-02, 1.80716e-03, 2.60163e-02, 6.46559e-07
265, 2.60117e-02, 3.63494e-03, 5.34584e-03, 2.50878e-06
266, 7.87011e-03, 1.09979e-03, 1.84109e-03, 7.35246e-07
267, 8.09617e-03, 1.13138e-03, 4.68676e-03, 1.67827e-06
268, 1.03838e-02, 1.45106e-03, 1.19186e-02, 7.07945e-07
269, 2.69194e-02, 3.76179e-03, 3.12027e-03, 2.01039e-06
270, 9.99822e-03, 1.39718e-03, 3.68052e-03, 7.58354e-07
271, 6.99512e-03, 9.77517e-04, 5.39504e-03, 7.97619e-07
272, 7.23749e-03, 1.01139e-03, 7.85154e-03, 1.23971e-06
273, 7.35588e-03, 1.02793e-03, 7.63587e-03, 5.39802e-07
274, 1.43785e-02, 2.00930e-03, 3.61700e-03, 9.80340e-07
275, 6.54224e-03, 9.14230e-04, 2.48920e-03, 6.65834e-07
276, 6.50695e-03, 9.09299e-04, 5.19503e-03, 1.12117e-06
277, 8.43982e-03, 1.17940e-03, 9.82935e-03, 2.99690e-07
278, 2.47663e-02, 3.46092e-03, 1.14319e-03, 1.61618e-06
279, 8.87207e-03, 1.23981e-03, 1.29110e-03, 5.90431e-07
280, 6.01278e-03, 8.40243e-04, 3.26484e-03, 6.79793e-07
281, 7.11316e-03, 9.94012e-04, 5.50486e-03, 1.07828e-06
282, 8.30239e-03, 1.16020e-03, 1.38705e-02, 9.61584e-08
283, 2.92274e-02, 4.08431e-03, 1.83629e-03, 2.14622e-06
284, 9.13554e-03, 1.27662e-03, 1.41236e-03, 5.85518e-07
285, 5.68742e-03, 7.94775e-04, 4.73865e-03, 7.81518e-07
286, 6.66539e-03, 9.31440e-04, 5.86246e-03, 9.10711e-07
287, 7.44732e-03, 1.04071e-03, 7.52149e-03, 6.49383e-07
288, 1.55893e-02, 2.17849e-03, 6.68766e-03, 1.10551e-06
289, 7.65127e-03, 1.06921e-03, 3.84665e-03, 6.54570e-07
290, 5.51138e-03, 7.70176e-04, 5.75270e-03, 7.92518e-07
291, 7.33192e-03, 1.02458e-03, 6.96083e-03, 5.42248e-07
292, 1.29882e-02, 1.81500e-03, 1.65408e-03, 6.87525e-07
293, 6.70940e-03, 9.37590e-04, 2.47663e-03, 5.82252e-07
294, 5.37876e-03, 7.51643e-04, 2.92716e-03, 4.55870e-07
295, 5.96138e-03, 8.33059e-04, 9.07423e-03, 6.57867e-07
296, 1.46986e-02, 2.05402e-03, 5.00823e-03, 8.31072e-07
297, 6.35019e-03, 8.87393e-04, 2.03613e-03, 3.82373e-07
298, 4.58685e-03, 6.40979e-04, 3.52949e-03, 4.33376e-07
299, 5.32046e-03, 7.43495e-04, 5.98506e-03, 5.03822e-07
300, 8.71970e-03, 1.21851e-03, 6.24190e-03, 6.17799e-07
301, 6.52088e-03, 9.11245e-04, 3.36036e-03, 4.80879e-07
302, 4.93167e-03, 6.89164e-04, 6.06768e-03, 5.29343e-07
303, 7.37944e-03, 1.03122e-03, 3.99210e-03, 3.72119e-07
304, 6.56960e-03, 9.18054e-04, 1.01224e-03, 3.09203e-07
305, 5.15510e-03, 7.20388e-04, 7.39457e-03, 6.77917e-07
306, 6.77555e-03, 9.46833e-04, 6.57997e-03, 1.70499e-07
307, 1.05804e-02, 1.47854e-03, 4.31561e-04, 3.34601e-07
308, 4.82798e-03, 6.74675e-04, 2.21437e-03, 2.45473e-07
309, 3.47239e-03, 4.85241e-04, 4.42291e-03, 2.54552e-07
310, 4.12485e-03, 5.76417e-04, 5.86275e-03, 3.44275e-07
311, 5.91157e-03, 8.26098e-04, 9.21489e-03, 3.40036e-07
312, 6.19264e-03, 8.65376e-04, 8.16077e-04, 3.10623e-07
313, 3.91557e-03, 5.47173e-04, 2.46100e-03, 4.27053e-07
314, 4.92013e-03, 6.87552e-04, 3.96400e-03, 3.06164e-07
315, 6.90739e-03, 9.65258e-04, 4.99255e-03, 4.27212e-07
316, 4.81857e-03, 6.73360e-04, 5.40232e-03, 4.60867e-07
317, 4.49350e-03, 6.27934e-04, 8.72865e-03, 1.19269e-07
318, 1.24056e-02, 1.73359e-03, 1.26491e-03, 5.10128e-07
319, 4.36974e-03, 6.10640e-04, 6.41238e-04, 1.96602e-07
320, 3.54224e-03, 4.95002e-04, 2.19625e-03, 3.04032e-07
321, 4.47569e-03, 6.25445e-04, 5.36409e-03, 4.39459e-07
322, 6.10890e-03, 8.53674e-04, 1.02853e-02, 1.89418e-07
323, 1.04947e-02, 1.46656e-03, 6.53027e-04, 4.15504e-07
324, 3.58400e-03, 5.00837e-04, 6.06459e-04, 1.37418e-07
325, 3.24333e-03, 4.53231e-04, 2.66218e-03, 2.28374e-07
326, 3.96427e-03, 5.53978e-04, 7.94227e-03, 1.51959e-07
327, 1.18122e-02, 1.65066e-03, 1.53925e-03, 3.87631e-07
328, 4.82339e-03, 6.74034e-04, 3.21868e-03, 2.31300e-07
329, 3.18610e-03, 4.45235e-04, 4.35536e-03, 1.84208e-07
330, 3.81419e-03, 5.33006e-04, 6.66017e-03, 2.88290e-07
331, 6.50995e-03, 9.09719e-04, 8.24839e-03, 2.90287e-07
332, 4.39287e-03, 6.13872e-04, 8.24037e-04, 1.93778e-07
333, 3.15044e-03, 4.40251e-04, 2.38701e-03, 3.49546e-07
334, 4.79214e-03, 6.69666e-04, 4.31588e-03, 3.02510e-07
335, 5.88103e-03, 8.21832e-04, 5.32221e-03, 3.62237e-07
336, 4.76218e-03, 6.65480e-04, 4.02817e-03, 3.05968e-07
337, 4.14951e-03, 5.79864e-04, 4.27798e-03, 2.03702e-07
338, 5.81247e-03, 8.12250e-04, 6.03960e-04, 1.88059e-07
339, 3.59946e-03, 5.02998e-04, 1.82918e-03, 2.27336e-07
340, 3.84170e-03, 5.36849e-04, 3.66981e-03, 2.40766e-07
341, 4.48466e-03, 6.26698e-04, 4.38736e-03, 1.73657e-07
342, 6.95715e-03, 9.72211e-04, 4.17638e-03, 2.48721e-07
343, 4.06182e-03, 5.67610e-04, 4.55264e-03, 2.27941e-07
344, 2.66915e-03, 3.72994e-04, 3.68666e-03, 1.46202e-07
345, 3.87813e-03, 5.41941e-04, 3.31016e-03, 1.54922e-07
346, 3.96811e-03, 5.54514e-04, 1.48060e-03, 1.74871e-07
347, 3.33487e-03, 4.66024e-04, 6.24190e-03, 2.50653e-07
348, 8.00479e-03, 1.11861e-03, 1.95824e-03, 2.38528e-07
349, 3.75972e-03, 5.25394e-04, 2.99592e-04, 9.38385e-08
350, 2.79332e-03, 3.90346e-04, 3.15615e-03, 2.23099e-07
351, 2.62120e-03, 3.66294e-04, 7.81943e-03, 3.75221e-08
352, 1.01861e-02, 1.42343e-03, 3.03139e-04, 2.60869e-07
353, 3.86139e-03, 5.39601e-04, 2.28733e-03, 1.16303e-07
354, 2.24533e-03, 3.13769e-04, 3.90018e-03, 1.05201e-07
355, 2.72715e-03, 3.81100e-04, 4.26045e-03, 1.48012e-07
356, 3.36128e-03, 4.69715e-04, 1.01475e-02, 8.74781e-08
357, 7.65284e-03, 1.06943e-03, 1.63576e-03, 2.35523e-07
358, 2.63435e-03, 3.68131e-04, 1.23820e-03, 1.08546e-07
359, 2.94515e-03, 4.11563e-04, 1.45768e-03, 1.75659e-07
360, 3.58709e-03, 5.01269e-04, 3.43192e-03, 1.16672e-07
361, 6.51540e-03, 9.10480e-04, 2.76958e-03, 1.77100e-07
362, 3.11891e-03, 4.35846e-04, 3.40249e-03, 1.12496e-07
363, 2.08321e-03, 2.91113e-04, 3.38510e-03, 8.41121e-08
364, 2.49685e-03, 3.48917e-04, 5.83755e-03, 8.52569e-08
365, 6.02018e-03, 8.41276e-04, 2.02963e-03, 1.30269e-07
366, 2.47340e-03, 3.45639e-04, 1.08129e-03, 7.84575e-08
367, 1.80730e-03, 2.52557e-04, 9.20298e-04, 5.47583e-08
368, 2.08381e-03, 2.91197e-04, 2.44460e-03, 1.02920e-07
369, 4.14932e-03, 5.79838e-04, 2.96978e-03, 8.86699e-08
370, 2.76866e-03, 3.86901e-04, 2.85781e-04, 4.95662e-08
371, 1.66057e-03, 2.32052e-04, 6.51240e-04, 5.47608e-08
372, 1.82083e-03, 2.54447e-04, 1.17317e-03, 4.70861e-08
373, 2.48308e-03, 3.46992e-04, 1.67646e-03, 6.56555e-08
374, 1.88491e-03, 2.63403e-04, 1.85183e-03, 6.67071e-08
375, 1.75714e-03, 2.45548e-04, 1.54397e-03, 3.75975e-08
376, 2.69489e-03, 3.76591e-04, 1.00642e-03, 4.52181e-08
377, 1.64466e-03, 2.29829e-04, 1.17711e-03, 4.57787e-08
378, 1.38482e-03, 1.93519e-04, 1.43075e-03, 3.87739e-08
379, 2.72056e-03, 3.80178e-04, 1.08369e-03, 4.04890e-08
380, 1.67350e-03, 2.33860e-04, 4.82666e-04, 3.09227e-08
381, 1.46885e-03, 2.05261e-04, 1.16758e-03, 4.72175e-08
382, 1.67828e-03, 2.34527e-04, 1.81932e-03, 8.17047e-09
383, 3.79429e-03, 5.30225e-04, 1.55134e-04, 4.17720e-08
384, 1.29775e-03, 1.81351e-04, 2.90626e-04, 1.58435e-08
385, 9.66329e-04, 1.35037e-04, 8.18945e-04, 2.07223e-08
386, 1.19643e-03, 1.67192e-04, 1.34878e-03, 3.00589e-08
387, 1.91038e-03, 2.66962e-04, 2.42765e-03, 4.03757e-08
388, 1.75118e-03, 2.44715e-04, 1.08493e-03, 3.28445e-08
389, 1.25281e-03, 1.75072e-04, 1.34093e-03, 3.52930e-08
390, 1.56425e-03, 2.18593e-04, 1.22562e-03, 1.73370e-08
391, 2.07880e-03, 2.90497e-04, 1.33219e-04, 2.02877e-08
392, 1.24200e-03, 1.73561e-04, 7.84993e-04, 3.18284e-08
393, 1.13510e-03, 1.58622e-04, 8.63002e-04, 1.89355e-08
394, 1.14085e-03, 1.59425e-04, 1.29469e-03, 1.45508e-08
395, 2.27893e-03, 3.18464e-04, 1.04742e-03, 2.30629e-08
396, 9.05261e-04, 1.26504e-04, 4.62691e-04, 1.06775e-08
397, 7.29585e-04, 1.01954e-04, 6.27910e-04, 1.30774e-08
398, 8.68518e-04, 1.21369e-04, 1.07251e-03, 1.06448e-08
399, 2.26290e-03, 3.16224e-04, 5.00828e-04, 1.86884e-08
400, 1.04837e-03, 1.46502e-04, 4.92721e-04, 1.39181e-08
401, 7.88238e-04, 1.10151e-04, 5.65237e-04, 1.12230e-08
402, 8.76022e-04, 1.22418e-04, 1.17705e-03, 1.06684e-08
403, 2.07870e-03, 2.90484e-04, 5.48509e-04, 1.40951e-08
404, 7.20264e-04, 1.00652e-04, 7.99744e-05, 4.12013e-09
405, 5.03305e-04, 7.03332e-05, 1.90975e-04, 4.62783e-09
406, 5.70514e-04, 7.97252e-05, 4.13206e-04, 7.05734e-09
407, 8.09174e-04, 1.13076e-04, 6.99848e-04, 4.68287e-09
408, 1.23893e-03, 1.73132e-04, 7.18442e-05, 6.01184e-09
409, 5.01084e-04, 7.00228e-05, 1.16148e-04, 3.04823e-09
410, 4.46611e-04, 6.24107e-05, 2.15988e-04, 3.08390e-09
411, 4.90640e-04, 6.85634e-05, 6.52550e-04, 6.07408e-10
412, 1.55484e-03, 2.17278e-04, 6.03388e-05, 6.24054e-09
413, 4.31339e-04, 6.02765e-05, 7.21054e-05, 1.46173e-09
414, 2.83730e-04, 3.96493e-05, 1.90169e-04, 1.62512e-09
415, 3.16024e-04, 4.41621e-05, 2.30535e-04, 2.14682e-09
416, 4.40487e-04, 6.15549e-05, 4.09450e-04, 1.51871e-09
417, 5.29882e-04, 7.40471e-05, 4.70304e-05, 1.39069e-09
418, 2.40809e-04, 3.36514e-05, 4.65820e-05, 8.81038e-10
419, 2.61250e-04, 3.65078e-05, 1.18664e-04, 1.17948e-09
420, 3.00808e-04, 4.20357e-05, 2.99188e-04, 7.50575e-11
421, 8.59721e-04, 1.20140e-04, 2.59019e-05, 1.82993e-09
422, 2.69148e-04, 3.76114e-05, 4.77933e-05, 4.92910e-10
423, 1.77553e-04, 2.48118e-05, 1.12590e-04, 6.10089e-10
424, 2.02418e-04, 2.82865e-05, 1.47441e-04, 8.09970e-10
425, 2.11528e-04, 2.95595e-05, 1.76376e-04, 4.75917e-10
426, 4.33353e-04, 6.05579e-05, 1.34924e-04, 8.93892e-10
427, 1.86977e-04, 2.61286e-05, 7.89898e-05, 5.38246e-10
428, 1.65360e-04, 2.31079e-05, 1.42008e-04, 8.24181e-10
429, 2.00685e-04, 2.80443e-05, 2.20214e-04, 2.34104e-10
430, 6.39075e-04, 8.93061e-05, 3.56068e-05, 1.10789e-09
431, 2.33420e-04, 3.26188e-05, 3.61419e-05, 4.65723e-10
432, 1.58250e-04, 2.21143e-05, 8.22140e-05, 5.08098e-10
433, 1.88586e-04, 2.63536e-05, 1.38073e-04, 7.75684e-10
434, 2.22831e-04, 3.11390e-05, 1.63772e-04, 4.21999e-10
435, 3.91493e-04, 5.47083e-05, 1.13235e-04, 6.83894e-10
436, 1.85392e-04, 2.59072e-05, 7.35693e-05, 4.12066e-10
437, 1.57880e-04, 2.20625e-05, 1.51101e-04, 6.81797e-10
438, 1.96037e-04, 2.73948e-05, 2.22907e-04, 6.29718e-10
439, 3.98219e-04, 5.56481e-05, 1.66802e-04, 6.94513e-10
440, 2.00482e-04, 2.80159e-05, 4.63733e-05, 3.56541e-10
441, 1.31066e-04, 1.83155e-05, 6.59142e-05, 3.57686e-10
442, 1.53940e-04, 2.15121e-05, 1.18161e-04, 3.91092e-10
443, 2.22676e-04, 3.11174e-05, 1.34449e-04, 4.94568e-10
444, 1.94132e-04, 2.71285e-05, 9.37587e-05, 4.16236e-10
445, 1.45451e-04, 2.03257e-05, 1.71376e-04, 3.46706e-10
446, 2.77996e-04, 3.88479e-05, 5.41616e-05, 3.14604e-10
447, 1.35073e-04, 1.88755e-05, 1.41739e-05, 1.65505e-10
448, 1.24022e-04, 1.73311e-05, 1.40423e-04, 5.05903e-10
449, 1.88525e-04, 2.63451e-05, 1.20976e-04, 2.29267e-10
450, 2.12121e-04, 2.96424e-05, 7.61312e-05, 2.31718e-10
451, 1.41318e-04, 1.97481e-05, 1.84573e-04, 3.42161e-10
452, 1.10837e-04, 1.54886e-05, 1.15078e-04, 1.67117e-10
453, 1.70611e-04, 2.38417e-05, 6.93447e-05, 2.13892e-10
454, 1.05784e-04, 1.47826e-05, 7.94368e-05, 3.11829e-10
455, 1.17141e-04, 1.63696e-05, 7.62601e-05, 2.07584e-10
456, 2.14933e-04, 3.00353e-05, 4.04780e-05, 2.43443e-10
457, 1.28230e-04, 1.79193e-05, 4.55494e-05, 2.29675e-10
458, 1.01721e-04, 1.42148e-05, 4.03677e-05, 1.49790e-10
459, 1.20323e-04, 1.68142e-05, 4.92652e-05, 1.46967e-10
460, 1.03379e-04, 1.44464e-05, 3.34404e-05, 1.29135e-10
461, 8.72748e-05, 1.21960e-05, 7.70899e-05, 1.93870e-10
462, 1.24645e-04, 1.74182e-05, 8.46852e-05, 8.47065e-11
463, 2.13801e-04, 2.98771e-05, 1.18835e-05, 1.44660e-10
464, 1.00715e-04, 1.40742e-05, 2.52776e-05, 1.22251e-10
465, 6.67841e-05, 9.33259e-06, 4.37630e-05, 9.26506e-11
466, 7.91384e-05, 1.10590e-05, 9.72216e-05, 1.20645e-10
467, 1.89962e-04, 2.65457e-05, 6.84056e-05, 1.46843e-10
468, 8.32308e-05, 1.16309e-05, 2.31648e-05, 6.91576e-11
469, 5.76672e-05, 8.05856e-06, 3.22456e-05, 7.07951e-11
470, 7.01398e-05, 9.80153e-06, 6.06840e-05, 7.64862e-11
471, 1.24424e-04, 1.73874e-05, 4.35190e-05, 1.01847e-10
472, 7.89645e-05, 1.10347e-05, 4.99766e-05, 9.87697e-11
473, 6.66858e-05, 9.31886e-06, 5.72941e-05, 8.09000e-11
474, 9.50283e-05, 1.32795e-05, 6.44287e-05, 9.07361e-11
475, 7.77637e-05, 1.08669e-05, 4.38755e-05, 8.80607e-11
476, 7.43863e-05, 1.03949e-05, 1.03610e-04, 1.15581e-10
477, 1.11528e-04, 1.55853e-05, 4.10278e-05, 8.74658e-11
478, 8.06625e-05, 1.12720e-05, 2.19373e-05, 6.63272e-11
479, 7.23132e-05, 1.01052e-05, 1.03551e-04, 1.07321e-10
480, 1.25717e-04, 1.75681e-05, 8.86483e-05, 5.45561e-11
481, 1.24586e-04, 1.74100e-05, 1.13927e-05, 5.59686e-11
482, 6.01225e-05, 8.40169e-06, 2.94421e-05, 4.73408e-11
483, 4.76160e-05, 6.65399e-06, 6.38375e-05, 5.38274e-11
484, 5.95153e-05, 8.31683e-06, 1.14348e-04, 6.02889e-11
485, 1.22388e-04, 1.71028e-05, 8.29848e-05, 8.39151e-11
486, 6.20479e-05, 8.67075e-06, 4.67473e-05, 6.68730e-11
487, 5.69962e-05, 7.96481e-06, 8.11854e-05, 8.69946e-11
488, 7.95554e-05, 1.11173e-05, 1.11586e-04, 4.02571e-11
489, 1.58030e-04, 2.20836e-05, 7.29685e-06, 8.67832e-11
490, 7.33183e-05, 1.02457e-05, 2.66927e-05, 6.95788e-11
491, 5.95588e-05, 8.32291e-06, 5.76525e-05, 6.76641e-11
492, 7.30424e-05, 1.02071e-05, 1.26121e-04, 9.36495e-11
493, 1.33837e-04, 1.87027e-05, 1.16518e-04, 9.79934e-11
494, 8.00473e-05, 1.11860e-05, 2.85565e-05, 5.38323e-11
495, 5.52640e-05, 7.72274e-06, 5.50478e-05, 6.87306e-11
496, 7.38355e-05, 1.03180e-05, 7.88275e-05, 5.86373e-11
497, 9.30623e-05, 1.30048e-05, 5.30301e-05, 7.63754e-11
498, 7.52617e-05, 1.05173e-05, 1.70421e-04, 1.65393e-10
499, 8.65833e-05, 1.20994e-05, 8.76696e-05, 4.60889e-11
500, 1.13830e-04, 1.59069e-05, 2.56737e-05, 5.53173e-11
501, 6.86557e-05, 9.59414e-06, 6.27087e-05, 7.68801e-11
502, 5.64096e-05, 7.88283e-06, 6.20657e-05, 6.17337e-11
503, 6.62051e-05, 9.25169e-06, 2.18032e-04, 3.71028e-11
504, 2.14620e-04, 2.99916e-05, 2.50665e-05, 1.37847e-10
505, 7.60702e-05, 1.06303e-05, 3.54285e-05, 6.09042e-11
506, 5.57009e-05, 7.78379e-06, 8.20988e-05, 6.18223e-11
507, 6.56339e-05, 9.17186e-06, 1.10789e-04, 9.65015e-11
508, 9.43289e-05, 1.31818e-05, 2.29877e-04, 7.46374e-11
509, 1.43388e-04, 2.00374e-05, 1.05409e-05, 9.04727e-11
510, 6.31150e-05, 8.81986e-06, 1.10782e-05, 4.90514e-11
511, 6.28920e-05, 8.78870e-06, 4.61501e-05, 6.88964e-11
512, 7.47446e-05, 1.04450e-05, 1.77796e-04, 1.93692e-11
513, 2.21667e-04, 3.09764e-05, 8.43205e-06, 1.15040e-10
514, 7.76221e-05, 1.08471e-05, 3.74125e-05, 3.48435e-11
515, 4.17825e-05, 5.83880e-06, 5.71453e-05, 2.61013e-11
516, 4.43328e-05, 6.19519e-06, 5.93882e-05, 3.58629e-11
517, 4.60607e-05, 6.43664e-06, 5.73540e-05, 2.63938e-11
518, 1.06069e-04, 1.48224e-05, 5.68981e-05, 4.89317e-11
519, 5.32813e-05, 7.44567e-06, 2.77467e-05, 3.44604e-11
520, 3.99278e-05, 5.57962e-06, 4.18934e-05, 4.98035e-11
521, 5.02375e-05, 7.02033e-06, 5.29446e-05, 3.00111e-11
522, 1.13971e-04, 1.59266e-05, 2.06463e-05, 4.39098e-11
523, 4.60021e-05, 6.42845e-06, 8.11742e-06, 1.96361e-11
524, 3.07916e-05, 4.30290e-06, 1.11912e-05, 1.63562e-11
525, 3.62779e-05, 5.06957e-06, 2.85736e-05, 2.68732e-11
526, 6.79442e-05, 9.49471e-06, 3.29431e-05, 3.16267e-11
527, 4.44300e-05, 6.20876e-06, 2.00924e-05, 2.28553e-11
528, 3.27337e-05, 4.57430e-06, 3.34967e-05, 2.44986e-11
529, 5.11541e-05, 7.14842e-06, 2.83326e-05, 1.72615e-11
530, 4.99448e-05, 6.97942e-06, 4.23761e-06, 1.53357e-11
531, 3.41973e-05, 4.77883e-06, 2.69709e-05, 2.66862e-11
532, 2.92414e-05, 4.08627e-06, 2.27458e-05, 9.18665e-12
533, 4.85786e-05, 6.78851e-06, 1.29303e-05, 1.13820e-11
534, 3.08692e-05, 4.31375e-06, 3.02682e-05, 1.73621e-11
535, 2.54268e-05, 3.55321e-06, 1.81468e-05, 9.29146e-12
536, 3.36533e-05, 4.70280e-06, 2.69868e-05, 1.51572e-11
537, 2.93077e-05, 4.09554e-06, 5.17232e-05, 1.17830e-11
538, 7.85034e-05, 1.09703e-05, 1.15430e-05, 2.15974e-11
539, 2.37183e-05, 3.31447e-06, 5.22015e-06, 7.51710e-12
540, 2.05133e-05, 2.86658e-06, 1.29972e-05, 1.19944e-11
541, 2.64272e-05, 3.69300e-06, 2.90651e-05, 2.12808e-12
542, 8.01541e-05, 1.12009e-05, 5.72356e-06, 1.86253e-11
543, 2.72524e-05, 3.80833e-06, 1.04487e-05, 7.41363e-12
544, 1.95205e-05, 2.72785e-06, 2.00783e-05, 8.78275e-12
545, 2.26530e-05, 3.16559e-06, 2.73724e-05, 1.21194e-11
546, 3.22784e-05, 4.51067e-06, 4.87888e-05, 7.29683e-12
547, 4.56262e-05, 6.37593e-06, 7.62776e-06, 9.75886e-12
548, 1.88940e-05, 2.64029e-06, 4.57065e-06, 5.27600e-12
549, 2.13897e-05, 2.98905e-06, 1.12757e-05, 9.43023e-12
550, 2.81704e-05, 3.93660e-06, 3.68186e-05, 3.65397e-12
551, 7.58477e-05, 1.05992e-05, 6.63477e-06, 1.49498e-11
552, 2.60514e-05, 3.64049e-06, 1.10318e-05, 5.11635e-12
553, 1.70077e-05, 2.37670e-06, 1.73334e-05, 4.77440e-12
554, 1.84565e-05, 2.57916e-06, 2.26629e-05, 8.27560e-12
555, 2.00476e-05, 2.80150e-06, 2.72479e-05, 5.67191e-12
556, 3.27341e-05, 4.57436e-06, 1.73246e-05, 7.52842e-12
557, 1.61099e-05, 2.25124e-06, 7.12476e-06, 4.65783e-12
558, 1.63850e-05, 2.28968e-06, 1.94392e-05, 7.73959e-12
559, 3.18397e-05, 4.44937e-06, 1.39870e-05, 3.72813e-12
560, 2.91531e-05, 4.07393e-06, 5.39401e-06, 3.34777e-12
561, 1.20826e-05, 1.68845e-06, 1.87204e-06, 1.65645e-12
562, 1.00991e-05, 1.41127e-06, 3.90407e-06, 2.37121e-12
563, 1.28366e-05, 1.79383e-06, 1.08326e-05, 2.26863e-12
564, 3.05352e-05, 4.26707e-06, 4.98144e-06, 3.35532e-12
565, 1.40653e-05, 1.96552e-06, 5.28406e-06, 2.12474e-12
566, 1.06126e-05, 1.48303e-06, 6.50979e-06, 1.99329e-12
567, 1.15800e-05, 1.61822e-06, 1.13812e-05, 2.85327e-12
568, 2.07964e-05, 2.90615e-06, 1.15337e-05, 2.92544e-12
569, 1.23344e-05, 1.72364e-06, 3.52435e-06, 1.91469e-12
570, 1.00666e-05, 1.40673e-06, 7.16835e-06, 2.81686e-12
571, 1.45283e-05, 2.03022e-06, 1.11969e-05, 1.35958e-12
572, 2.64129e-05, 3.69102e-06, 1.42414e-06, 2.44338e-12
573, 1.27580e-05, 1.78284e-06, 4.38225e-06, 2.30305e-12
574, 9.76922e-06, 1.36518e-06, 6.25566e-06, 1.60338e-12
575, 1.10349e-05, 1.54204e-06, 1.36413e-05, 3.17280e-12
576, 1.97343e-05, 2.75772e-06, 1.75396e-05, 2.17870e-12
577, 2.09441e-05, 2.92678e-06, 2.05152e-06, 2.00817e-12
578, 9.80564e-06, 1.37027e-06, 2.02713e-06, 1.27209e-12
579, 9.38329e-06, 1.31125e-06, 4.53720e-06, 1.55365e-12
580, 1.08810e-05, 1.52055e-06, 7.98919e-06, 1.26055e-12
581, 1.67035e-05, 2.33420e-06, 6.25389e-06, 1.38112e-12
582, 8.40793e-06, 1.17495e-06, 5.37706e-06, 8.45768e-13
583, 6.12367e-06, 8.55738e-07, 4.75847e-06, 6.81455e-13
584, 7.66248e-06, 1.07078e-06, 7.10933e-06, 8.25562e-13
585, 1.09436e-05, 1.52929e-06, 2.97348e-06, 8.80407e-13
586, 7.10267e-06, 9.92546e-07, 3.86416e-06, 9.96314e-13
587, 7.04548e-06, 9.84555e-07, 4.23124e-06, 8.04246e-13
588, 8.72553e-06, 1.21933e-06, 7.11700e-06, 8.04690e-13
589, 1.09239e-05, 1.52653e-06, 2.26955e-06, 7.30971e-13
590, 6.25842e-06, 8.74568e-07, 2.52485e-06, 5.78426e-13
591, 5.91908e-06, 8.27148e-07, 4.00249e-06, 6.06182e-13
592, 6.27670e-06, 8.77124e-07, 1.00833e-05, 2.50466e-13
593, 1.71956e-05, 2.40296e-06, 6.98297e-07, 9.37916e-13
594, 5.09748e-06, 7.12335e-07, 7.91143e-07, 2.58904e-13
595, 4.24793e-06, 5.93618e-07, 2.80845e-06, 3.83027e-13
596, 4.82222e-06, 6.73871e-07, 5.83595e-06, 3.33955e-13
597, 1.27918e-05, 1.78756e-06, 3.25316e-06, 5.75318e-13
598, 5.23836e-06, 7.32023e-07, 2.57706e-06, 3.26184e-13
599, 3.96941e-06, 5.54696e-07, 3.28365e-06, 2.98650e-13
600, 4.29826e-06, 6.00650e-07, 5.57858e-06, 2.62679e-13
601, 1.11211e-05, 1.55409e-06, 2.63639e-06, 4.09894e-13
602, 4.19853e-06, 5.86714e-07, 1.07304e-06, 1.96954e-13
603, 3.44691e-06, 4.81681e-07, 1.77144e-06, 2.24931e-13
604, 4.46248e-06, 6.23599e-07, 4.17804e-06, 4.60298e-13
605, 6.53992e-06, 9.13906e-07, 8.66985e-06, 1.33893e-13
606, 1.23545e-05, 1.72646e-06, 1.16470e-06, 4.95826e-13
607, 3.83118e-06, 5.35380e-07, 3.68245e-07, 1.17462e-13
608, 2.88856e-06, 4.03656e-07, 1.33596e-06, 1.49880e-13
609, 2.99948e-06, 4.19155e-07, 3.50275e-06, 1.76748e-13
610, 6.25044e-06, 8.73453e-07, 2.61658e-06, 1.90070e-13
611, 3.44464e-06, 4.81364e-07, 1.33927e-06, 1.19682e-13
612, 2.59129e-06, 3.62113e-07, 2.22145e-06, 1.57208e-13
613, 3.36938e-06, 4.70846e-07, 2.72007e-06, 9.21485e-14
614, 5.00276e-06, 6.99099e-07, 4.12014e-07, 1.16573e-13
615, 2.78830e-06, 3.89645e-07, 1.28318e-06, 1.25677e-13
616, 2.42104e-06, 3.38323e-07, 1.23373e-06, 7.94920e-14
617, 2.59780e-06, 3.63024e-07, 2.24464e-06, 8.90399e-14
618, 4.82227e-06, 6.73878e-07, 1.87120e-06, 1.25233e-13
619, 2.40473e-06, 3.36044e-07, 1.33633e-06, 8.63754e-14
620, 1.87191e-06, 2.61586e-07, 1.52161e-06, 7.77156e-14
621, 2.40918e-06, 3.36666e-07, 2.30909e-06, 6.97220e-14
622, 5.24954e-06, 7.33585e-07, 5.99203e-07, 1.00364e-13
623, 2.50363e-06, 3.49864e-07, 7.86773e-07, 7.88258e-14
624, 1.98027e-06, 2.76728e-07, 9.80578e-07, 6.32827e-14
625, 2.18478e-06, 3.05307e-07, 2.49386e-06, 7.28306e-14
626, 5.08091e-06, 7.10021e-07, 1.30842e-06, 8.70415e-14
627, 2.05786e-06, 2.87571e-07, 3.53696e-07, 3.39728e-14
628, 1.49769e-06, 2.09292e-07, 7.68392e-07, 4.17444e-14
629, 1.80597e-06, 2.52370e-07, 1.45076e-06, 6.12843e-14
630, 2.38651e-06, 3.33497e-07, 2.80506e-06, 1.97620e-14
631, 5.24026e-06, 7.32288e-07, 2.56854e-07, 8.43769e-14
632, 1.75714e-06, 2.45547e-07, 2.14397e-07, 2.62013e-14
633, 1.30245e-06, 1.82007e-07, 6.03432e-07, 3.37508e-14
634, 1.49462e-06, 2.08862e-07, 1.32690e-06, 5.12923e-14
635, 1.85461e-06, 2.59169e-07, 1.41105e-06, 3.26406e-14
636, 2.55518e-06, 3.57068e-07, 1.03545e-06, 3.21965e-14
637, 1.30772e-06, 1.82744e-07, 7.40290e-07, 2.73115e-14
638, 1.19801e-06, 1.67413e-07, 1.33506e-06, 3.10862e-14
639, 1.65139e-06, 2.30769e-07, 1.83183e-06, 2.57572e-14
640, 3.13286e-06, 4.37794e-07, 1.48045e-07, 3.17524e-14
641, 1.32797e-06, 1.85574e-07, 2.77125e-07, 2.08722e-14
642, 1.13132e-06, 1.58094e-07, 5.94512e-07, 2.19824e-14
643, 1.29629e-06, 1.81147e-07, 1.78743e-06, 2.73115e-14
644, 3.14787e-06, 4.39892e-07, 9.01460e-07, 3.64153e-14
645, 1.27700e-06, 1.78452e-07, 2.80199e-07, 6.66134e-15
646, 8.72413e-07, 1.21913e-07, 5.44090e-07, 1.35447e-14

==> results/minsurf/LBFGS/Mem7.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1, 1.00000e+00, 1.39743e-01, 1.39743e-01, 1.14580e-02
2, 7.65572e-01, 1.06983e-01, 1.85144e-01, 1.12328e-02
3, 6.52326e-01, 9.11579e-02, 3.73545e-01, 1.49727e-02
4, 6.87453e-01, 9.60665e-02, 6.52936e-01, 1.58349e-02
5, 8.15284e-01, 1.13930e-01, 7.06267e-01, 1.26193e-02
6, 7.88763e-01, 1.10224e-01, 6.38689e-01, 9.80902e-03
7, 7.35694e-01, 1.02808e-01, 5.88807e-01, 9.51913e-03
8, 7.06824e-01, 9.87734e-02, 6.51362e-01, 1.16073e-02
9, 7.28668e-01, 1.01826e-01, 6.16830e-01, 1.10722e-02
10, 8.38520e-01, 1.17177e-01, 4.68629e-01, 9.29471e-03
11, 7.91094e-01, 1.10550e-01, 5.20310e-01, 1.00268e-02
12, 7.14400e-01, 9.98322e-02, 7.65732e-01, 1.09644e-02
13, 8.45119e-01, 1.18099e-01, 5.17669e-01, 9.61239e-03
14, 8.61991e-01, 1.20457e-01, 4.56056e-01, 9.64406e-03
15, 7.33809e-01, 1.02544e-01, 7.26747e-01, 1.02245e-02
16, 8.60603e-01, 1.20263e-01, 6.20011e-01, 8.78196e-03
17, 8.48989e-01, 1.18640e-01, 4.72164e-01, 8.09328e-03
18, 7.24179e-01, 1.01199e-01, 7.37353e-01, 1.02783e-02
19, 7.74524e-01, 1.08234e-01, 8.14661e-01, 7.81385e-03
20, 1.03125e+00, 1.44109e-01, 3.20370e-01, 8.27976e-03
21, 7.10379e-01, 9.92703e-02, 4.95924e-01, 9.18515e-03
22, 7.00384e-01, 9.78735e-02, 6.69441e-01, 7.03083e-03
23, 8.42628e-01, 1.17751e-01, 7.19077e-01, 7.26567e-03
24, 7.85497e-01, 1.09767e-01, 4.64266e-01, 8.13643e-03
25, 7.08516e-01, 9.90100e-02, 6.71329e-01, 8.25649e-03
26, 8.26933e-01, 1.15558e-01, 4.87788e-01, 6.87802e-03
27, 7.91301e-01, 1.10579e-01, 4.59685e-01, 6.92296e-03
28, 6.91155e-01, 9.65839e-02, 7.57737e-01, 8.08918e-03
29, 7.83628e-01, 1.09506e-01, 5.70857e-01, 6.74827e-03
30, 8.39437e-01, 1.17305e-01, 3.82518e-01, 6.72614e-03
31, 6.78975e-01, 9.48819e-02, 7.13701e-01, 8.36073e-03
32, 7.24278e-01, 1.01213e-01, 6.55954e-01, 6.10302e-03
33, 9.20051e-01, 1.28570e-01, 3.25704e-01, 6.15756e-03
34, 6.78060e-01, 9.47540e-02, 7.10336e-01, 8.32276e-03
35, 6.73791e-01, 9.41574e-02, 5.97610e-01, 5.94019e-03
36, 8.42841e-01, 1.17781e-01, 6.16297e-01, 6.75341e-03
37, 7.03109e-01, 9.82544e-02, 7.13518e-01, 7.60497e-03
38, 7.15816e-01, 1.00030e-01, 5.15576e-01, 6.16305e-03
39, 7.93738e-01, 1.10919e-01, 4.38653e-01, 6.03197e-03
40, 6.74671e-01, 9.42804e-02, 7.42219e-01, 7.29752e-03
41, 6.63734e-01, 9.27519e-02, 6.60446e-01, 5.50557e-03
42, 8.97771e-01, 1.25457e-01, 2.70858e-01, 5.46580e-03
43, 6.13671e-01, 8.57561e-02, 6.79309e-01, 6.60758e-03
44, 6.30562e-01, 8.81164e-02, 4.48046e-01, 5.38664e-03
45, 7.30403e-01, 1.02068e-01, 7.39099e-01, 6.13716e-03
46, 7.00496e-01, 9.78892e-02, 5.19084e-01, 6.23338e-03
47, 6.36884e-01, 8.89999e-02, 3.58802e-01, 5.45469e-03
48, 6.49586e-01, 9.07749e-02, 5.97763e-01, 5.38878e-03
49, 6.70056e-01, 9.36354e-02, 5.13658e-01, 5.33469e-03
50, 6.40404e-01, 8.94919e-02, 3.50202e-01, 5.34355e-03
51, 5.81381e-01, 8.12437e-02, 5.94378e-01, 5.15079e-03
52, 6.70575e-01, 9.37080e-02, 3.92505e-01, 5.55325e-03
53, 6.01167e-01, 8.40087e-02, 4.70706e-01, 5.40066e-03
54, 6.09113e-01, 8.51191e-02, 5.47604e-01, 5.53364e-03
55, 6.70303e-01, 9.36699e-02, 4.01996e-01, 5.48592e-03
56, 6.25530e-01, 8.74133e-02, 6.55848e-01, 5.84095e-03
57, 6.49612e-01, 9.07785e-02, 5.17112e-01, 6.08010e-03
58, 6.85453e-01, 9.57871e-02, 5.10736e-01, 5.52112e-03
59, 6.60437e-01, 9.22913e-02, 5.41420e-01, 5.50840e-03
60, 5.93929e-01, 8.29972e-02, 6.27031e-01, 5.55774e-03
61, 6.93658e-01, 9.69337e-02, 5.38720e-01, 5.11041e-03
62, 6.71697e-01, 9.38648e-02, 4.78996e-01, 5.18491e-03
63, 5.74201e-01, 8.02404e-02, 7.88368e-01, 5.81656e-03
64, 7.43389e-01, 1.03883e-01, 4.92310e-01, 4.70674e-03
65, 7.18046e-01, 1.00342e-01, 3.57858e-01, 4.38576e-03
66, 5.70417e-01, 7.97117e-02, 9.83705e-01, 6.11826e-03
67, 6.78510e-01, 9.48168e-02, 5.00907e-01, 3.64524e-03
68, 8.93706e-01, 1.24889e-01, 1.30917e-01, 3.84024e-03
69, 5.46239e-01, 7.63330e-02, 8.64408e-01, 4.86359e-03
70, 5.87052e-01, 8.20362e-02, 1.64666e-01, 3.30759e-03
71, 5.52913e-01, 7.72656e-02, 6.48550e-01, 4.39043e-03
72, 6.91725e-01, 9.66636e-02, 6.43090e-01, 3.99812e-03
73, 5.96729e-01, 8.33885e-02, 2.73648e-01, 3.40509e-03
74, 5.84761e-01, 8.17160e-02, 6.71113e-01, 4.15187e-03
75, 5.37253e-01, 7.50772e-02, 1.16296e+00, 4.84479e-03
76, 5.62030e-01, 7.85396e-02, 6.45082e-01, 3.44821e-03
77, 6.48716e-01, 9.06534e-02, 2.92744e-01, 2.94540e-03
78, 4.24894e-01, 5.93759e-02, 4.54274e-01, 2.72344e-03
79, 4.25450e-01, 5.94536e-02, 3.43251e-01, 2.24273e-03
80, 4.76673e-01, 6.66116e-02, 6.77528e-01, 2.73818e-03
81, 4.35137e-01, 6.08073e-02, 9.18056e-01, 2.47401e-03
82, 5.94927e-01, 8.31368e-02, 1.50919e-01, 2.20448e-03
83, 3.79227e-01, 5.29942e-02, 7.66169e-02, 1.23542e-03
84, 2.86167e-01, 3.99897e-02, 3.63786e-01, 1.86368e-03
85, 3.35651e-01, 4.69048e-02, 7.33950e-01, 9.38851e-04
86, 5.99442e-01, 8.37676e-02, 5.02120e-02, 1.45991e-03
87, 2.51795e-01, 3.51865e-02, 1.65748e-01, 7.80035e-04
88, 2.03782e-01, 2.84770e-02, 2.68348e-01, 8.33930e-04
89, 2.31578e-01, 3.23614e-02, 4.06279e-01, 4.27522e-04
90, 5.84299e-01, 8.16516e-02, 8.60537e-02, 1.09944e-03
91, 2.18505e-01, 3.05344e-02, 3.20132e-02, 4.88952e-04
92, 1.70371e-01, 2.38081e-02, 1.36620e-01, 6.56435e-04
93, 2.16380e-01, 3.02376e-02, 2.10772e-01, 9.23320e-04
94, 2.91634e-01, 4.07537e-02, 3.59995e-01, 5.25390e-04
95, 4.09355e-01, 5.72043e-02, 2.86560e-02, 8.31937e-04
96, 1.74172e-01, 2.43392e-02, 5.92838e-02, 4.84708e-04
97, 1.78557e-01, 2.49520e-02, 1.57525e-01, 6.62180e-04
98, 2.24498e-01, 3.13720e-02, 3.23120e-01, 2.46343e-04
99, 5.36560e-01, 7.49803e-02, 5.82533e-02, 9.16577e-04
100, 1.91158e-01, 2.67130e-02, 6.69026e-02, 4.03195e-04
101, 1.60621e-01, 2.24457e-02, 1.76338e-01, 5.89251e-04
102, 2.10167e-01, 2.93694e-02, 2.70549e-01, 8.13083e-04
103, 2.70166e-01, 3.77537e-02, 5.09760e-01, 2.00544e-04
104, 5.01566e-01, 7.00902e-02, 1.02294e-01, 9.83708e-04
105, 1.66257e-01, 2.32332e-02, 2.47772e-02, 3.56975e-04
106, 1.57547e-01, 2.20160e-02, 1.40855e-01, 5.92227e-04
107, 2.09292e-01, 2.92470e-02, 2.71506e-01, 5.32763e-04
108, 3.84146e-01, 5.36816e-02, 2.14076e-01, 6.62960e-04
109, 1.97121e-01, 2.75462e-02, 1.40281e-01, 4.73313e-04
110, 1.61293e-01, 2.25396e-02, 2.07261e-01, 5.60407e-04
111, 1.88293e-01, 2.63125e-02, 3.11937e-01, 4.82523e-04
112, 3.77402e-01, 5.27392e-02, 1.19219e-01, 6.51081e-04
113, 1.91500e-01, 2.67607e-02, 6.07223e-02, 4.82259e-04
114, 1.63338e-01, 2.28253e-02, 1.09746e-01, 4.63765e-04
115, 1.93914e-01, 2.70981e-02, 2.38431e-01, 4.00354e-04
116, 4.05683e-01, 5.66913e-02, 7.45435e-02, 6.03360e-04
117, 1.78958e-01, 2.50081e-02, 6.52155e-02, 3.55015e-04
118, 1.41804e-01, 1.98160e-02, 1.13997e-01, 3.41455e-04
119, 1.68449e-01, 2.35396e-02, 1.91764e-01, 5.05555e-04
120, 2.46260e-01, 3.44131e-02, 2.32665e-01, 3.56087e-04
121, 2.40592e-01, 3.36210e-02, 1.87025e-02, 3.58736e-04
122, 1.24549e-01, 1.74048e-02, 4.28999e-02, 2.95203e-04
123, 1.34476e-01, 1.87920e-02, 1.02801e-01, 3.02421e-04
124, 1.72994e-01, 2.41747e-02, 2.24870e-01, 3.34315e-04
125, 2.37107e-01, 3.31339e-02, 8.72201e-02, 3.27395e-04
126, 1.31436e-01, 1.83673e-02, 6.80450e-02, 2.18989e-04
127, 1.26290e-01, 1.76481e-02, 1.21035e-01, 2.77226e-04
128, 1.39842e-01, 1.95419e-02, 2.34319e-01, 9.02537e-05
129, 3.38390e-01, 4.72876e-02, 2.35373e-02, 3.76843e-04
130, 1.18053e-01, 1.64971e-02, 2.17146e-02, 1.51802e-04
131, 9.56300e-02, 1.33636e-02, 7.16887e-02, 2.00108e-04
132, 1.17511e-01, 1.64214e-02, 1.38013e-01, 2.67797e-04
133, 2.03889e-01, 2.84921e-02, 1.67550e-01, 2.42377e-04
134, 1.36878e-01, 1.91277e-02, 4.43334e-02, 1.79878e-04
135, 9.41296e-02, 1.31539e-02, 8.85603e-02, 2.23558e-04
136, 1.23016e-01, 1.71906e-02, 1.01726e-01, 1.41970e-04
137, 1.79896e-01, 2.51392e-02, 5.01550e-02, 1.62934e-04
138, 1.16415e-01, 1.62682e-02, 1.04481e-01, 2.16598e-04
139, 9.36571e-02, 1.30879e-02, 5.50388e-02, 1.04419e-04
140, 1.21278e-01, 1.69477e-02, 6.27972e-02, 1.38883e-04
141, 9.62630e-02, 1.34521e-02, 1.00266e-01, 1.42557e-04
142, 1.53149e-01, 2.14014e-02, 4.77763e-02, 1.11361e-04
143, 9.26495e-02, 1.29471e-02, 1.20817e-02, 5.87763e-05
144, 6.68245e-02, 9.33824e-03, 3.31572e-02, 1.05148e-04
145, 6.57189e-02, 9.18374e-03, 8.02066e-02, 4.48068e-05
146, 1.50604e-01, 2.10458e-02, 1.47947e-02, 7.49074e-05
147, 7.03588e-02, 9.83213e-03, 4.29703e-02, 6.12007e-05
148, 5.48725e-02, 7.66803e-03, 4.65065e-02, 4.90833e-05
149, 6.36294e-02, 8.89175e-03, 8.65192e-02, 9.49153e-05
150, 8.51902e-02, 1.19047e-02, 6.83092e-02, 4.60196e-05
151, 9.87956e-02, 1.38060e-02, 1.63286e-02, 4.75879e-05
152, 5.08238e-02, 7.10226e-03, 1.46105e-02, 3.87447e-05
153, 5.10396e-02, 7.13241e-03, 2.68068e-02, 4.26056e-05
154, 6.27468e-02, 8.76841e-03, 5.65609e-02, 5.37723e-05
155, 9.23381e-02, 1.29036e-02, 5.38840e-02, 4.50255e-05
156, 6.41381e-02, 8.96284e-03, 6.22503e-03, 3.00607e-05
157, 4.07140e-02, 5.68948e-03, 2.27241e-02, 3.95825e-05
158, 4.71223e-02, 6.58500e-03, 3.39424e-02, 2.56886e-05
159, 6.47107e-02, 9.04285e-03, 3.17296e-02, 3.10290e-05
160, 4.41433e-02, 6.16870e-03, 4.45773e-02, 3.23167e-05
161, 4.78329e-02, 6.68431e-03, 3.29553e-02, 1.69978e-05
162, 7.20118e-02, 1.00631e-02, 5.83089e-03, 1.77832e-05
163, 3.71300e-02, 5.18864e-03, 9.00237e-03, 1.89387e-05
164, 2.64877e-02, 3.70146e-03, 1.52089e-02, 1.30459e-05
165, 3.14248e-02, 4.39139e-03, 3.28315e-02, 1.50309e-05
166, 7.55227e-02, 1.05537e-02, 1.88846e-02, 1.95202e-05
167, 2.76950e-02, 3.87018e-03, 5.40796e-03, 7.93585e-06
168, 2.09798e-02, 2.93178e-03, 9.89211e-03, 9.27808e-06
169, 2.68782e-02, 3.75604e-03, 1.80350e-02, 1.22735e-05
170, 3.92457e-02, 5.48430e-03, 2.71923e-02, 1.32464e-05
171, 3.27612e-02, 4.57814e-03, 1.06645e-02, 1.02494e-05
172, 2.26554e-02, 3.16593e-03, 1.30613e-02, 1.05861e-05
173, 2.51867e-02, 3.51966e-03, 1.46707e-02, 8.61212e-06
174, 3.49522e-02, 4.88432e-03, 1.87780e-02, 1.08281e-05
175, 2.57870e-02, 3.60355e-03, 2.48814e-02, 9.60164e-06
176, 3.38884e-02, 4.73566e-03, 1.24933e-02, 7.92454e-06
177, 2.39557e-02, 3.34763e-03, 8.63947e-03, 6.81335e-06
178, 2.07839e-02, 2.90440e-03, 2.26908e-02, 9.91963e-06
179, 3.23447e-02, 4.51994e-03, 2.27478e-02, 7.18045e-06
180, 3.25449e-02, 4.54791e-03, 4.34866e-03, 5.78834e-06
181, 2.16996e-02, 3.03237e-03, 1.58208e-02, 8.79192e-06
182, 1.76929e-02, 2.47246e-03, 1.78651e-02, 5.88898e-06
183, 2.55292e-02, 3.56752e-03, 2.79793e-02, 8.18580e-06
184, 2.23078e-02, 3.11735e-03, 2.26216e-02, 5.93444e-06
185, 3.12205e-02, 4.36283e-03, 7.69640e-03, 6.01405e-06
186, 1.72295e-02, 2.40769e-03, 6.75954e-03, 5.76288e-06
187, 1.66662e-02, 2.32898e-03, 1.36615e-02, 5.79851e-06
188, 2.60589e-02, 3.64154e-03, 1.92213e-02, 5.76921e-06
189, 2.34927e-02, 3.28294e-03, 8.84453e-03, 4.61519e-06
190, 1.61857e-02, 2.26184e-03, 1.36239e-02, 5.59682e-06
191, 1.68137e-02, 2.34959e-03, 1.40794e-02, 4.78742e-06
192, 2.44622e-02, 3.41841e-03, 2.07465e-02, 6.52664e-06
193, 1.99010e-02, 2.78102e-03, 2.24753e-02, 5.81157e-06
194, 2.50230e-02, 3.49678e-03, 1.07763e-02, 5.31700e-06
195, 1.81290e-02, 2.53340e-03, 1.01294e-02, 5.42677e-06
196, 1.76922e-02, 2.47236e-03, 1.98500e-02, 5.65523e-06
197, 2.96395e-02, 4.14190e-03, 1.90143e-02, 5.73636e-06
198, 1.97673e-02, 2.76234e-03, 1.17134e-02, 4.33697e-06
199, 1.71396e-02, 2.39514e-03, 2.13916e-02, 6.35597e-06
200, 2.03862e-02, 2.84882e-03, 3.07096e-02, 4.73542e-06
201, 3.72011e-02, 5.19858e-03, 8.52173e-03, 5.90737e-06
202, 2.00603e-02, 2.80328e-03, 1.69634e-02, 5.98282e-06
203, 1.73141e-02, 2.41951e-03, 1.38697e-02, 4.17726e-06
204, 1.94782e-02, 2.72194e-03, 5.24023e-02, 5.45890e-06
205, 5.68357e-02, 7.94237e-03, 1.61623e-02, 1.08210e-05
206, 2.09045e-02, 2.92126e-03, 4.02531e-03, 4.14414e-06
207, 1.61613e-02, 2.25843e-03, 1.52536e-02, 5.87588e-06
208, 1.98906e-02, 2.77956e-03, 3.09412e-02, 6.36638e-06
209, 3.63021e-02, 5.07295e-03, 2.74453e-02, 7.49536e-06
210, 2.26096e-02, 3.15952e-03, 2.35310e-02, 6.36509e-06
211, 1.72346e-02, 2.40841e-03, 2.43167e-02, 5.77769e-06
212, 2.33644e-02, 3.26501e-03, 2.70318e-02, 6.66295e-06
213, 2.51902e-02, 3.52014e-03, 2.49147e-02, 7.15448e-06
214, 2.30462e-02, 3.22053e-03, 3.25200e-02, 5.93357e-06
215, 3.15385e-02, 4.40728e-03, 4.68302e-03, 5.68719e-06
216, 1.96150e-02, 2.74106e-03, 1.23769e-02, 6.55161e-06
217, 1.99596e-02, 2.78920e-03, 2.94750e-02, 7.41350e-06
218, 2.43600e-02, 3.40413e-03, 5.44384e-02, 2.64807e-06
219, 5.14395e-02, 7.18829e-03, 6.43499e-03, 8.75230e-06
220, 1.80524e-02, 2.52269e-03, 7.46487e-03, 3.49230e-06
221, 1.48359e-02, 2.07321e-03, 2.02662e-02, 5.03730e-06
222, 1.82568e-02, 2.55126e-03, 3.66633e-02, 6.02707e-06
223, 3.50627e-02, 4.89975e-03, 3.49098e-02, 6.78204e-06
224, 1.99532e-02, 2.78832e-03, 1.35726e-02, 4.54550e-06
225, 1.52613e-02, 2.13265e-03, 1.80868e-02, 5.47325e-06
226, 2.09434e-02, 2.92668e-03, 2.28229e-02, 4.88032e-06
227, 2.90527e-02, 4.05991e-03, 1.34011e-02, 4.96270e-06
228, 1.92080e-02, 2.68418e-03, 2.17250e-02, 5.52303e-06
229, 1.65004e-02, 2.30581e-03, 1.27320e-02, 2.94473e-06
230, 2.02790e-02, 2.83384e-03, 1.08284e-02, 3.44714e-06
231, 1.66624e-02, 2.32845e-03, 3.31593e-02, 3.70605e-06
232, 3.56513e-02, 4.98201e-03, 6.03616e-03, 4.28626e-06
233, 1.49501e-02, 2.08917e-03, 2.27767e-03, 1.39003e-06
234, 1.10769e-02, 1.54791e-03, 7.33567e-03, 3.29152e-06
235, 9.78735e-03, 1.36771e-03, 2.57696e-02, 1.21328e-06
236, 3.17798e-02, 4.44099e-03, 2.26815e-03, 2.74553e-06
237, 1.28526e-02, 1.79606e-03, 8.46989e-03, 1.55512e-06
238, 8.23310e-03, 1.15052e-03, 9.81568e-03, 1.26769e-06
239, 9.74698e-03, 1.36207e-03, 1.26546e-02, 2.25838e-06
240, 1.09494e-02, 1.53009e-03, 1.46350e-02, 8.77427e-07
241, 2.29994e-02, 3.21400e-03, 3.51193e-03, 2.02095e-06
242, 8.00696e-03, 1.11892e-03, 2.43602e-03, 7.31980e-07
243, 6.92494e-03, 9.67710e-04, 3.52003e-03, 1.21766e-06
244, 8.42930e-03, 1.17793e-03, 7.51921e-03, 1.08095e-06
245, 1.90050e-02, 2.65581e-03, 5.19133e-03, 1.53294e-06
246, 8.46356e-03, 1.18272e-03, 5.99385e-03, 1.09129e-06
247, 7.53928e-03, 1.05356e-03, 1.02094e-02, 1.50787e-06
248, 1.06432e-02, 1.48731e-03, 1.50897e-02, 1.50239e-06
249, 1.83804e-02, 2.56853e-03, 1.14724e-02, 1.78743e-06
250, 9.98575e-03, 1.39544e-03, 4.99089e-03, 1.21305e-06
251, 7.55947e-03, 1.05638e-03, 6.65210e-03, 1.18039e-06
252, 1.11381e-02, 1.55646e-03, 8.03356e-03, 1.09311e-06
253, 1.18770e-02, 1.65972e-03, 6.27476e-03, 1.09720e-06
254, 8.82620e-03, 1.23340e-03, 1.37296e-02, 1.28836e-06
255, 1.24116e-02, 1.73444e-03, 7.18719e-03, 8.06608e-07
256, 1.04771e-02, 1.46410e-03, 6.28314e-04, 5.37446e-07
257, 7.23027e-03, 1.01038e-03, 6.42828e-03, 1.25672e-06
258, 6.41390e-03, 8.96296e-04, 7.42069e-03, 6.55635e-07
259, 1.00155e-02, 1.39959e-03, 1.06131e-02, 1.01970e-06
260, 8.64942e-03, 1.20869e-03, 1.77427e-02, 4.58300e-07
261, 2.42975e-02, 3.39541e-03, 3.93858e-03, 1.73692e-06
262, 6.04282e-03, 8.44440e-04, 2.41462e-03, 3.95275e-07
263, 4.73211e-03, 6.61278e-04, 2.93868e-03, 7.26824e-07
264, 6.04798e-03, 8.45161e-04, 3.48075e-03, 4.04047e-07
265, 1.02781e-02, 1.43629e-03, 3.47591e-03, 5.87291e-07
266, 6.52979e-03, 9.12490e-04, 6.69486e-03, 7.67057e-07
267, 4.87267e-03, 6.80920e-04, 7.76943e-03, 4.38773e-07
268, 1.06110e-02, 1.48280e-03, 3.24888e-03, 4.98670e-07
269, 5.48699e-03, 7.66766e-04, 3.18425e-03, 4.27927e-07
270, 4.42138e-03, 6.17856e-04, 3.19130e-03, 3.50682e-07
271, 5.01502e-03, 7.00813e-04, 7.67285e-03, 2.05275e-07
272, 1.33179e-02, 1.86108e-03, 1.30077e-03, 5.74011e-07
273, 4.86923e-03, 6.80439e-04, 1.48152e-03, 2.74686e-07
274, 3.95636e-03, 5.52872e-04, 3.61894e-03, 3.46271e-07
275, 4.87461e-03, 6.81191e-04, 6.68999e-03, 4.69071e-07
276, 7.51989e-03, 1.05085e-03, 9.07580e-03, 3.56148e-07
277, 6.40071e-03, 8.94453e-04, 7.33429e-04, 2.58463e-07
278, 3.42774e-03, 4.79002e-04, 9.19995e-04, 2.22360e-07
279, 4.03727e-03, 5.64179e-04, 2.74894e-03, 2.68528e-07
280, 5.54207e-03, 7.74463e-04, 6.77510e-03, 3.11879e-07
281, 7.66739e-03, 1.07146e-03, 3.07166e-03, 2.65411e-07
282, 3.62611e-03, 5.06723e-04, 1.74670e-03, 1.38254e-07
283, 3.37845e-03, 4.72114e-04, 2.57886e-03, 1.98527e-07
284, 3.54610e-03, 4.95541e-04, 4.87337e-03, 1.33283e-08
285, 1.09270e-02, 1.52696e-03, 5.01530e-04, 3.12933e-07
286, 3.32435e-03, 4.64553e-04, 5.53853e-04, 9.51238e-08
287, 2.23502e-03, 3.12327e-04, 1.20636e-03, 1.12277e-07
288, 2.74386e-03, 3.83434e-04, 1.98969e-03, 1.54526e-07
289, 3.57527e-03, 4.99618e-04, 3.61029e-03, 8.55500e-08
290, 5.39895e-03, 7.54463e-04, 5.68920e-04, 1.23689e-07
291, 2.18268e-03, 3.05013e-04, 3.60163e-04, 4.90678e-08
292, 2.17410e-03, 3.03815e-04, 1.27338e-03, 1.14521e-07
293, 3.06424e-03, 4.28205e-04, 2.80421e-03, 7.63159e-08
294, 5.85226e-03, 8.17811e-04, 7.28095e-04, 1.08380e-07
295, 2.30400e-03, 3.21967e-04, 9.67521e-04, 5.68506e-08
296, 1.95244e-03, 2.72839e-04, 1.20647e-03, 6.26929e-08
297, 2.34395e-03, 3.27550e-04, 2.41023e-03, 1.25759e-07
298, 2.61013e-03, 3.64747e-04, 2.25544e-03, 2.31776e-08
299, 5.79955e-03, 8.10445e-04, 7.33589e-04, 1.09415e-07
300, 1.86342e-03, 2.60400e-04, 3.88421e-04, 3.72677e-08
301, 1.56762e-03, 2.19063e-04, 7.77061e-04, 5.35821e-08
302, 1.89937e-03, 2.65423e-04, 1.54104e-03, 7.93088e-08
303, 1.91152e-03, 2.67121e-04, 1.55392e-03, 2.04330e-08
304, 4.26093e-03, 5.95434e-04, 5.32759e-04, 6.11170e-08
305, 1.46692e-03, 2.04991e-04, 3.72979e-04, 2.47558e-08
306, 1.33837e-03, 1.87028e-04, 8.08729e-04, 3.77519e-08
307, 1.65522e-03, 2.31305e-04, 1.39039e-03, 4.79469e-08
308, 2.38393e-03, 3.33137e-04, 2.02864e-03, 3.13856e-08
309, 2.39103e-03, 3.34129e-04, 3.29843e-04, 3.08513e-08
310, 1.13386e-03, 1.58448e-04, 2.57402e-04, 2.32111e-08
311, 1.17276e-03, 1.63884e-04, 6.88430e-04, 2.80577e-08
312, 1.53184e-03, 2.14063e-04, 1.78885e-03, 2.02220e-08
313, 3.49036e-03, 4.87752e-04, 7.35805e-04, 4.26092e-08
314, 1.37875e-03, 1.92670e-04, 5.56703e-04, 1.99831e-08
315, 1.16061e-03, 1.62186e-04, 1.00917e-03, 2.89564e-08
316, 1.36372e-03, 1.90570e-04, 1.59172e-03, 3.67900e-08
317, 2.45295e-03, 3.42781e-04, 1.73622e-03, 3.67742e-08
318, 1.55498e-03, 2.17297e-04, 3.02373e-04, 2.36289e-08
319, 1.13481e-03, 1.58581e-04, 7.26977e-04, 3.50236e-08
320, 1.49381e-03, 2.08749e-04, 1.25837e-03, 2.30669e-08
321, 2.68301e-03, 3.74932e-04, 5.67278e-04, 2.77160e-08
322, 1.61302e-03, 2.25407e-04, 1.57516e-03, 3.39724e-08
323, 1.06592e-03, 1.48954e-04, 6.69540e-04, 1.60171e-08
324, 1.14115e-03, 1.59467e-04, 1.59635e-03, 2.65116e-08
325, 2.50156e-03, 3.49575e-04, 1.46346e-03, 3.48461e-08
326, 1.17352e-03, 1.63991e-04, 3.29334e-04, 1.40761e-08
327, 9.53884e-04, 1.33298e-04, 5.92980e-04, 2.24341e-08
328, 1.19393e-03, 1.66843e-04, 1.06407e-03, 2.20138e-08
329, 1.73308e-03, 2.42186e-04, 1.22745e-03, 2.20390e-08
330, 1.24527e-03, 1.74017e-04, 9.79990e-04, 1.56017e-08
331, 1.11947e-03, 1.56438e-04, 5.55784e-04, 1.29898e-08
332, 1.08328e-03, 1.51380e-04, 1.18943e-03, 2.17622e-08
333, 1.19764e-03, 1.67361e-04, 1.85264e-03, 4.37768e-09
334, 2.90873e-03, 4.06474e-04, 2.31217e-04, 2.38293e-08
335, 1.01433e-03, 1.41745e-04, 2.36931e-04, 9.11569e-09
336, 7.53119e-04, 1.05243e-04, 7.03997e-04, 1.15858e-08
337, 9.60597e-04, 1.34236e-04, 1.28147e-03, 1.90297e-08
338, 1.34410e-03, 1.87829e-04, 2.75826e-03, 1.44025e-08
339, 2.00797e-03, 2.80599e-04, 1.31743e-04, 1.77948e-08
340, 8.69361e-04, 1.21487e-04, 1.55788e-04, 9.65683e-09
341, 8.77898e-04, 1.22680e-04, 6.05787e-04, 1.30778e-08
342, 1.05268e-03, 1.47104e-04, 1.60113e-03, 1.38477e-08
343, 2.33422e-03, 3.26190e-04, 9.98173e-04, 1.92617e-08
344, 1.01546e-03, 1.41903e-04, 6.42075e-04, 1.05727e-08
345, 8.08558e-04, 1.12990e-04, 9.03121e-04, 1.44965e-08
346, 9.69689e-04, 1.35507e-04, 1.35811e-03, 1.63006e-08
347, 1.69307e-03, 2.36594e-04, 1.29285e-03, 1.79232e-08
348, 1.06430e-03, 1.48729e-04, 4.09744e-04, 1.27653e-08
349, 8.46934e-04, 1.18353e-04, 7.55157e-04, 1.90399e-08
350, 1.22046e-03, 1.70551e-04, 1.29583e-03, 1.51821e-08
351, 2.02105e-03, 2.82428e-04, 5.93072e-04, 1.69197e-08
352, 1.28553e-03, 1.79643e-04, 1.60473e-03, 2.26164e-08
353, 9.48519e-04, 1.32549e-04, 8.28073e-04, 1.18101e-08
354, 1.13991e-03, 1.59294e-04, 2.44991e-03, 3.15904e-08
355, 1.26878e-03, 1.77303e-04, 3.00276e-03, 7.28609e-09
356, 4.04437e-03, 5.65171e-04, 2.90251e-04, 4.31784e-08
357, 1.45252e-03, 2.02979e-04, 3.46628e-04, 1.85607e-08
358, 8.19842e-04, 1.14567e-04, 1.01735e-03, 1.85155e-08
359, 1.06509e-03, 1.48839e-04, 1.75032e-03, 2.63407e-08
360, 1.23715e-03, 1.72882e-04, 2.24821e-03, 1.09169e-08
361, 2.82418e-03, 3.94658e-04, 1.28780e-03, 3.07395e-08
362, 9.42035e-04, 1.31643e-04, 5.24737e-04, 1.16644e-08
363, 8.16816e-04, 1.14144e-04, 9.15823e-04, 1.63605e-08
364, 9.79984e-04, 1.36946e-04, 1.87600e-03, 2.00046e-08
365, 1.90323e-03, 2.65963e-04, 1.78829e-03, 2.23841e-08
366, 9.65141e-04, 1.34871e-04, 5.27016e-04, 1.38391e-08
367, 7.87780e-04, 1.10086e-04, 1.44963e-03, 1.35688e-08
368, 2.00493e-03, 2.80175e-04, 5.87198e-04, 1.43125e-08
369, 9.39093e-04, 1.31231e-04, 4.59601e-04, 7.65682e-09
370, 7.66201e-04, 1.07071e-04, 1.33150e-03, 1.25264e-08
371, 8.18490e-04, 1.14378e-04, 1.68978e-03, 4.64890e-10
372, 2.54525e-03, 3.55680e-04, 1.49812e-04, 1.43552e-08
373, 9.59999e-04, 1.34153e-04, 2.57214e-04, 6.58346e-09
374, 4.80126e-04, 6.70941e-05, 6.43384e-04, 6.26356e-09
375, 6.34735e-04, 8.86996e-05, 6.89681e-04, 6.78667e-09
376, 6.71846e-04, 9.38855e-05, 1.79536e-03, 8.04748e-09
377, 2.06933e-03, 2.89173e-04, 7.68055e-04, 1.34667e-08
378, 5.66668e-04, 7.91877e-05, 1.58345e-04, 3.65435e-09
379, 3.96933e-04, 5.54685e-05, 2.46031e-04, 4.77499e-09
380, 5.81967e-04, 8.13257e-05, 6.83636e-04, 3.33585e-09
381, 1.10907e-03, 1.54985e-04, 2.24071e-04, 4.99575e-09
382, 5.87364e-04, 8.20798e-05, 7.25588e-04, 6.04410e-09
383, 4.81602e-04, 6.73003e-05, 5.18632e-04, 3.82733e-09
384, 5.22207e-04, 7.29746e-05, 8.40805e-04, 4.48943e-09
385, 1.20618e-03, 1.68555e-04, 8.73535e-04, 7.22759e-09
386, 6.22281e-04, 8.69592e-05, 4.56370e-04, 4.43995e-09
387, 4.58000e-04, 6.40022e-05, 4.80443e-04, 4.45220e-09
388, 6.34382e-04, 8.86503e-05, 5.47861e-04, 4.91635e-09
389, 6.98627e-04, 9.76280e-05, 5.85783e-04, 5.69025e-09
390, 5.78651e-04, 8.08622e-05, 1.23687e-03, 3.00355e-09
391, 1.39412e-03, 1.94818e-04, 9.92038e-05, 6.52259e-09
392, 5.03146e-04, 7.03109e-05, 1.43791e-04, 2.69739e-09
393, 4.25109e-04, 5.94059e-05, 6.86028e-04, 4.76200e-09
394, 5.28241e-04, 7.38178e-05, 1.01289e-03, 2.89531e-09
395, 1.15069e-03, 1.60800e-04, 5.41038e-04, 4.64496e-09
396, 5.18314e-04, 7.24306e-05, 4.99833e-04, 3.27625e-09
397, 3.60650e-04, 5.03982e-05, 4.53723e-04, 2.68630e-09
398, 4.18006e-04, 5.84132e-05, 8.12263e-04, 3.84403e-09
399, 7.07562e-04, 9.88766e-05, 7.83398e-04, 2.82297e-09
400, 5.73142e-04, 8.00925e-05, 1.55603e-04, 1.87214e-09
401, 3.04741e-04, 4.25854e-05, 1.65569e-04, 1.56500e-09
402, 3.36064e-04, 4.69625e-05, 1.78326e-04, 2.04846e-09
403, 4.35204e-04, 6.08166e-05, 4.96983e-04, 1.39097e-09
404, 8.40845e-04, 1.17502e-04, 2.31432e-04, 2.37222e-09
405, 2.84278e-04, 3.97257e-05, 1.32392e-04, 7.06637e-10
406, 2.43882e-04, 3.40808e-05, 2.71582e-04, 1.33277e-09
407, 2.72087e-04, 3.80221e-05, 3.42797e-04, 7.31490e-10
408, 7.87569e-04, 1.10057e-04, 7.73858e-05, 1.76341e-09
409, 3.05875e-04, 4.27438e-05, 8.82329e-05, 8.60557e-10
410, 2.06056e-04, 2.87948e-05, 1.18983e-04, 7.83745e-10
411, 2.55783e-04, 3.57439e-05, 1.83177e-04, 1.44628e-09
412, 3.46777e-04, 4.84595e-05, 3.76991e-04, 8.72544e-10
413, 5.71723e-04, 7.98942e-05, 9.62763e-05, 1.42011e-09
414, 2.26293e-04, 3.16228e-05, 6.05605e-05, 5.44994e-10
415, 2.24299e-04, 3.13442e-05, 1.49017e-04, 1.15392e-09
416, 3.06616e-04, 4.28474e-05, 2.96947e-04, 6.61859e-10
417, 5.54677e-04, 7.75121e-05, 5.53323e-05, 1.02633e-09
418, 1.94298e-04, 2.71517e-05, 7.96549e-05, 4.26057e-10
419, 1.75993e-04, 2.45937e-05, 1.12478e-04, 5.43273e-10
420, 2.14955e-04, 3.00384e-05, 2.27573e-04, 1.00673e-09
421, 3.33411e-04, 4.65917e-05, 3.22507e-04, 6.84855e-10
422, 3.77304e-04, 5.27255e-05, 5.05919e-05, 7.09948e-10
423, 1.74578e-04, 2.43960e-05, 5.42318e-05, 4.80252e-10
424, 1.77219e-04, 2.47651e-05, 8.32013e-05, 5.21636e-10
425, 2.01641e-04, 2.81779e-05, 1.42977e-04, 4.52424e-10
426, 3.55545e-04, 4.96848e-05, 1.61374e-04, 6.39664e-10
427, 1.73279e-04, 2.42145e-05, 1.13675e-04, 3.83025e-10
428, 1.43260e-04, 2.00195e-05, 1.54955e-04, 5.25592e-10
429, 1.77511e-04, 2.48058e-05, 2.14674e-04, 1.99605e-10
430, 4.45619e-04, 6.22720e-05, 2.25093e-05, 6.00674e-10
431, 1.67869e-04, 2.34584e-05, 2.99857e-05, 2.69371e-10
432, 1.24174e-04, 1.73524e-05, 5.28669e-05, 2.89230e-10
433, 1.52290e-04, 2.12814e-05, 1.31026e-04, 4.83551e-10
434, 2.12979e-04, 2.97623e-05, 2.37328e-04, 2.71090e-10
435, 3.38031e-04, 4.72374e-05, 3.47183e-05, 4.66021e-10
436, 1.21593e-04, 1.69918e-05, 2.38832e-05, 1.76872e-10
437, 1.22636e-04, 1.71374e-05, 7.99784e-05, 3.38237e-10
438, 1.63787e-04, 2.28880e-05, 1.79494e-04, 3.03276e-10
439, 3.06639e-04, 4.28506e-05, 8.57562e-05, 3.84210e-10
440, 1.36230e-04, 1.90371e-05, 6.02246e-05, 2.20499e-10
441, 1.24001e-04, 1.73283e-05, 9.69858e-05, 3.06811e-10
442, 1.33161e-04, 1.86083e-05, 1.82207e-04, 1.39498e-10
443, 3.47780e-04, 4.85998e-05, 3.07513e-05, 3.81434e-10
444, 1.19248e-04, 1.66641e-05, 2.74787e-05, 1.69727e-10
445, 9.99190e-05, 1.39630e-05, 6.21257e-05, 2.10017e-10
446, 1.19103e-04, 1.66438e-05, 1.46864e-04, 3.29523e-10
447, 2.15754e-04, 3.01500e-05, 1.85360e-04, 2.52394e-10
448, 1.65896e-04, 2.31827e-05, 1.70253e-05, 1.66937e-10
449, 9.13209e-05, 1.27614e-05, 2.84695e-05, 1.41717e-10
450, 1.11384e-04, 1.55651e-05, 6.68441e-05, 1.86437e-10
451, 1.49425e-04, 2.08811e-05, 1.66313e-04, 2.33343e-10
452, 2.08150e-04, 2.90875e-05, 8.37571e-05, 2.05286e-10
453, 9.99771e-05, 1.39711e-05, 4.21069e-05, 1.11454e-10
454, 9.17722e-05, 1.28245e-05, 7.46671e-05, 1.62999e-10
455, 1.13147e-04, 1.58115e-05, 1.26577e-04, 1.20866e-10
456, 2.16777e-04, 3.02931e-05, 4.03532e-05, 1.80452e-10
457, 1.12412e-04, 1.57087e-05, 6.03661e-05, 1.66730e-10
458, 9.27062e-05, 1.29550e-05, 6.17829e-05, 1.31748e-10
459, 1.01592e-04, 1.41968e-05, 2.06208e-04, 6.88174e-11
460, 3.38330e-04, 4.72792e-05, 2.48715e-05, 2.88629e-10
461, 1.11433e-04, 1.55720e-05, 2.79436e-05, 9.52169e-11
462, 6.99128e-05, 9.76980e-06, 5.91289e-05, 9.88927e-11
463, 9.43640e-05, 1.31867e-05, 9.04861e-05, 1.60005e-10
464, 1.21915e-04, 1.70367e-05, 2.28130e-04, 1.00682e-10
465, 2.48293e-04, 3.46971e-05, 2.40545e-05, 2.10585e-10
466, 7.97987e-05, 1.11513e-05, 1.72083e-05, 5.63816e-11
467, 6.81224e-05, 9.51960e-06, 3.62717e-05, 1.13018e-10
468, 8.96144e-05, 1.25230e-05, 9.50417e-05, 1.17415e-10
469, 1.44959e-04, 2.02569e-05, 7.96539e-05, 1.24019e-10
470, 8.79956e-05, 1.22967e-05, 9.08023e-05, 1.07363e-10
471, 7.74709e-05, 1.08260e-05, 1.03290e-04, 1.06515e-10
472, 1.38572e-04, 1.93645e-05, 6.07339e-05, 1.02595e-10
473, 7.53784e-05, 1.05336e-05, 3.26397e-05, 9.03368e-11
474, 6.84290e-05, 9.56245e-06, 5.41648e-05, 1.04510e-10
475, 9.86532e-05, 1.37861e-05, 7.93453e-05, 5.79119e-11
476, 1.46666e-04, 2.04955e-05, 8.37384e-06, 8.45972e-11
477, 6.42956e-05, 8.98484e-06, 4.09603e-05, 7.13798e-11
478, 5.85713e-05, 8.18492e-06, 5.31785e-05, 5.74820e-11
479, 7.05654e-05, 9.86100e-06, 1.48802e-04, 7.57563e-11
480, 1.82560e-04, 2.55115e-05, 7.46506e-05, 1.13522e-10
481, 7.32174e-05, 1.02316e-05, 2.84942e-05, 5.18501e-11
482, 4.91182e-05, 6.86392e-06, 3.63369e-05, 4.38236e-11
483, 5.82162e-05, 8.13529e-06, 6.37327e-05, 5.15017e-11
484, 1.06574e-04, 1.48929e-05, 5.96696e-05, 6.68612e-11
485, 7.19894e-05, 1.00600e-05, 6.31950e-05, 7.12845e-11
486, 5.45139e-05, 7.61792e-06, 6.57931e-05, 6.29696e-11
487, 8.03265e-05, 1.12250e-05, 6.67201e-05, 5.51874e-11
488, 8.26067e-05, 1.15437e-05, 1.43275e-05, 4.06346e-11
489, 5.41359e-05, 7.56509e-06, 3.40337e-05, 4.83111e-11
490, 5.54593e-05, 7.75004e-06, 3.49006e-05, 3.44758e-11
491, 6.69525e-05, 9.35612e-06, 5.41408e-05, 5.22469e-11
492, 6.84452e-05, 9.56472e-06, 7.76014e-05, 4.71114e-11
493, 1.32479e-04, 1.85130e-05, 7.32323e-05, 7.47316e-11
494, 5.10074e-05, 7.12792e-06, 2.01506e-05, 3.05600e-11
495, 4.07658e-05, 5.69672e-06, 4.04535e-05, 4.85096e-11
496, 6.01010e-05, 8.39868e-06, 5.25977e-05, 3.85638e-11
497, 9.93576e-05, 1.38845e-05, 3.38294e-05, 4.95766e-11
498, 6.15825e-05, 8.60571e-06, 6.10681e-05, 6.43050e-11
499, 5.05182e-05, 7.05955e-06, 5.02564e-05, 4.22777e-11
500, 6.58370e-05, 9.20024e-06, 9.87748e-05, 6.28650e-11
501, 7.12271e-05, 9.95347e-06, 6.05524e-05, 5.88116e-11
502, 6.25019e-05, 8.73418e-06, 6.79664e-05, 6.30773e-11
503, 6.19117e-05, 8.65171e-06, 6.04770e-05, 4.87093e-11
504, 7.40327e-05, 1.03455e-05, 4.10474e-05, 4.52038e-11
505, 5.30397e-05, 7.41191e-06, 6.29926e-05, 4.87850e-11
506, 5.17537e-05, 7.23221e-06, 5.48546e-05, 3.70093e-11
507, 6.28716e-05, 8.78585e-06, 7.14888e-05, 4.59119e-11
508, 5.25944e-05, 7.34968e-06, 7.31889e-05, 5.07590e-11
509, 4.61835e-05, 6.45381e-06, 7.21908e-05, 4.30573e-11
510, 6.89477e-05, 9.63493e-06, 5.74455e-05, 4.32119e-11
511, 5.41761e-05, 7.57072e-06, 3.39088e-05, 4.13292e-11
512, 4.71994e-05, 6.59578e-06, 7.99953e-05, 5.56684e-11
513, 7.86614e-05, 1.09924e-05, 8.28912e-05, 3.71370e-11
514, 8.72103e-05, 1.21870e-05, 5.40897e-06, 3.42726e-11
515, 4.93655e-05, 6.89847e-06, 4.74356e-05, 4.33245e-11
516, 4.02119e-05, 5.61932e-06, 5.36312e-05, 2.89722e-11
517, 4.91274e-05, 6.86520e-06, 1.60019e-04, 2.99893e-11
518, 1.28657e-04, 1.79789e-05, 3.55210e-05, 6.31371e-11
519, 4.55448e-05, 6.36456e-06, 8.96293e-06, 2.55433e-11
520, 3.97314e-05, 5.55218e-06, 3.96648e-05, 4.07216e-11
521, 4.87997e-05, 6.81940e-06, 9.33093e-05, 1.56113e-11
522, 1.48854e-04, 2.08012e-05, 1.57010e-05, 6.37956e-11
523, 5.59587e-05, 7.81981e-06, 2.45948e-05, 2.84262e-11
524, 3.62479e-05, 5.06538e-06, 3.89476e-05, 2.67026e-11
525, 4.26718e-05, 5.96307e-06, 5.77143e-05, 3.78440e-11
526, 6.19475e-05, 8.65671e-06, 8.91444e-05, 3.22109e-11
527, 6.04221e-05, 8.44355e-06, 6.91517e-06, 2.57889e-11
528, 3.48779e-05, 4.87394e-06, 9.10528e-06, 2.11704e-11
529, 3.99432e-05, 5.58177e-06, 2.85518e-05, 2.41984e-11
530, 4.71575e-05, 6.58991e-06, 6.04647e-05, 1.42935e-11
531, 7.80295e-05, 1.09041e-05, 1.01155e-05, 2.09872e-11
532, 2.89381e-05, 4.04389e-06, 1.06998e-05, 9.32876e-12
533, 2.84626e-05, 3.97744e-06, 2.51569e-05, 1.64986e-11
534, 3.48903e-05, 4.87566e-06, 4.54589e-05, 2.14280e-11
535, 5.47449e-05, 7.65020e-06, 5.74330e-05, 1.37346e-11
536, 5.02587e-05, 7.02328e-06, 1.08064e-05, 1.23355e-11
537, 2.34707e-05, 3.27986e-06, 5.80466e-06, 8.37930e-12
538, 2.43638e-05, 3.40467e-06, 1.27406e-05, 1.05280e-11
539, 3.09980e-05, 4.33174e-06, 3.78364e-05, 9.64362e-12
540, 6.56956e-05, 9.18049e-06, 1.89581e-05, 1.48912e-11
541, 2.60168e-05, 3.63566e-06, 1.27613e-05, 6.50924e-12
542, 2.09132e-05, 2.92247e-06, 1.87682e-05, 8.58957e-12
543, 2.33670e-05, 3.26536e-06, 2.49133e-05, 9.13247e-12
544, 4.17031e-05, 5.82771e-06, 1.94560e-05, 9.81903e-12
545, 2.26340e-05, 3.16294e-06, 5.61171e-06, 5.84111e-12
546, 1.73296e-05, 2.42169e-06, 1.02909e-05, 6.80189e-12
547, 2.27033e-05, 3.17262e-06, 1.46442e-05, 2.78999e-12
548, 4.16325e-05, 5.81784e-06, 1.99873e-06, 5.02998e-12
549, 1.75370e-05, 2.45067e-06, 6.25291e-06, 3.05689e-12
550, 1.18455e-05, 1.65532e-06, 7.27679e-06, 2.31393e-12
551, 1.42917e-05, 1.99717e-06, 1.45821e-05, 5.33573e-12
552, 2.23319e-05, 3.12072e-06, 2.14954e-05, 2.65166e-12
553, 2.91153e-05, 4.06865e-06, 3.51965e-06, 3.68483e-12
554, 1.07650e-05, 1.50433e-06, 2.73356e-06, 1.34692e-12
555, 1.00454e-05, 1.40377e-06, 4.38180e-06, 2.27929e-12
556, 1.30878e-05, 1.82892e-06, 1.10100e-05, 1.53944e-12
557, 2.72924e-05, 3.81391e-06, 3.25549e-06, 2.50688e-12
558, 1.03030e-05, 1.43977e-06, 4.79521e-06, 1.27143e-12
559, 9.05290e-06, 1.26508e-06, 5.97111e-06, 1.50413e-12
560, 1.05735e-05, 1.47758e-06, 1.00581e-05, 2.28328e-12
561, 1.70059e-05, 2.37644e-06, 1.27776e-05, 1.31961e-12
562, 1.63927e-05, 2.29076e-06, 3.24885e-06, 1.32272e-12
563, 7.57335e-06, 1.05832e-06, 1.90462e-06, 8.96394e-13
564, 7.45329e-06, 1.04154e-06, 3.90878e-06, 1.18017e-12
565, 9.28677e-06, 1.29776e-06, 1.06970e-05, 2.78444e-13
566, 2.53661e-05, 3.54473e-06, 2.54877e-06, 1.75371e-12
567, 7.61297e-06, 1.06386e-06, 2.43049e-06, 4.73399e-13
568, 5.79703e-06, 8.10093e-07, 5.09806e-06, 7.34079e-13
569, 6.90477e-06, 9.64892e-07, 6.16689e-06, 9.71667e-13
570, 7.62257e-06, 1.06520e-06, 6.28471e-06, 4.61631e-13
571, 1.30312e-05, 1.82101e-06, 2.83996e-06, 7.61835e-13
572, 5.58896e-06, 7.81016e-07, 1.50786e-06, 4.20108e-13
573, 5.17624e-06, 7.23342e-07, 3.06450e-06, 6.12399e-13
574, 6.48719e-06, 9.06538e-07, 5.84709e-06, 3.24185e-13
575, 1.48865e-05, 2.08028e-06, 1.71225e-06, 7.00995e-13
576, 5.77703e-06, 8.07298e-07, 1.60286e-06, 3.53495e-13
577, 4.92690e-06, 6.88498e-07, 3.27508e-06, 4.72511e-13
578, 6.03714e-06, 8.43647e-07, 6.34979e-06, 7.50067e-13
579, 7.62304e-06, 1.06526e-06, 6.17529e-06, 4.17888e-13
580, 9.72138e-06, 1.35849e-06, 3.88387e-06, 5.33129e-13
581, 4.93003e-06, 6.88936e-07, 2.65571e-06, 3.85469e-13
582, 5.05234e-06, 7.06027e-07, 4.66264e-06, 5.44231e-13
583, 7.33487e-06, 1.02499e-06, 6.94058e-06, 4.48086e-13
584, 1.00039e-05, 1.39797e-06, 2.22583e-06, 4.68958e-13
585, 5.04364e-06, 7.04813e-07, 1.67767e-06, 3.62821e-13
586, 4.98906e-06, 6.97185e-07, 3.01346e-06, 3.94795e-13
587, 5.30158e-06, 7.40857e-07, 8.64382e-06, 1.48770e-13
588, 1.50904e-05, 2.10877e-06, 1.32553e-06, 6.11733e-13
589, 4.58528e-06, 6.40760e-07, 8.32395e-07, 1.70530e-13
590, 3.42342e-06, 4.78398e-07, 2.78306e-06, 2.51354e-13
591, 4.17316e-06, 5.83168e-07, 4.27890e-06, 3.33733e-13
592, 5.33697e-06, 7.45803e-07, 7.62376e-06, 1.21902e-13
593, 8.78388e-06, 1.22748e-06, 1.07048e-06, 2.90878e-13
594, 2.97020e-06, 4.15064e-07, 5.30865e-07, 8.74856e-14
595, 2.61854e-06, 3.65921e-07, 1.31210e-06, 1.62315e-13
596, 3.40711e-06, 4.76118e-07, 3.28412e-06, 1.09024e-13
597, 7.10158e-06, 9.92395e-07, 1.24894e-06, 1.56763e-13
598, 2.93379e-06, 4.09976e-07, 1.30677e-06, 8.21565e-14
599, 2.38292e-06, 3.32996e-07, 1.59644e-06, 9.05942e-14
600, 2.66311e-06, 3.72151e-07, 2.37378e-06, 1.59872e-13
601, 2.77786e-06, 3.88186e-07, 1.94511e-06, 3.30846e-14
602, 6.02302e-06, 8.41673e-07, 6.22555e-07, 1.22791e-13
603, 2.15092e-06, 3.00575e-07, 4.96315e-07, 4.24105e-14
604, 1.86362e-06, 2.60427e-07, 9.03948e-07, 8.06022e-14
605, 2.33832e-06, 3.26763e-07, 1.60463e-06, 1.04361e-13
606, 3.22763e-06, 4.51037e-07, 2.51417e-06, 4.08562e-14
607, 4.73085e-06, 6.61101e-07, 4.92702e-07, 9.83658e-14
608, 1.83550e-06, 2.56497e-07, 3.75343e-07, 3.97460e-14
609, 1.79247e-06, 2.50484e-07, 9.74700e-07, 7.01661e-14
610, 2.37464e-06, 3.31839e-07, 2.05775e-06, 9.32587e-14
611, 3.67962e-06, 5.14200e-07, 2.98410e-06, 9.14824e-14
612, 3.15621e-06, 4.41058e-07, 6.16046e-07, 7.34968e-14
613, 1.95570e-06, 2.73295e-07, 1.37968e-06, 9.85878e-14
614, 2.34278e-06, 3.27386e-07, 1.48081e-06, 6.19504e-14
615, 2.92444e-06, 4.08669e-07, 2.22475e-06, 9.61453e-14
616, 2.36735e-06, 3.30820e-07, 2.77027e-06, 8.83738e-14
617, 4.17363e-06, 5.83235e-07, 1.76247e-06, 1.00142e-13
618, 2.09135e-06, 2.92252e-07, 5.39560e-07, 5.95080e-14
619, 1.96233e-06, 2.74222e-07, 2.00209e-06, 1.14797e-13
620, 3.24278e-06, 4.53154e-07, 3.39516e-06, 4.37428e-14
621, 4.95620e-06, 6.92593e-07, 2.57711e-07, 9.34808e-14
622, 2.11967e-06, 2.96208e-07, 1.06450e-06, 6.46150e-14
623, 1.71730e-06, 2.39980e-07, 2.09179e-06, 6.72795e-14
624, 2.12018e-06, 2.96279e-07, 4.00172e-06, 1.75415e-14
625, 6.60596e-06, 9.23135e-07, 8.76621e-07, 1.12799e-13
626, 2.27415e-06, 3.17796e-07, 7.18631e-07, 5.06262e-14
627, 1.55229e-06, 2.16921e-07, 1.52202e-06, 6.21725e-14
628, 2.05665e-06, 2.87402e-07, 2.34787e-06, 8.57092e-14
629, 2.38291e-06, 3.32994e-07, 2.84797e-06, 4.13003e-14
630, 4.83988e-06, 6.76338e-07, 1.80881e-06, 9.21485e-14
631, 1.83919e-06, 2.57014e-07, 6.45459e-07, 3.53051e-14
632, 1.51834e-06, 2.12177e-07, 1.41324e-06, 6.30607e-14
633, 1.94113e-06, 2.71259e-07, 2.46110e-06, 4.97380e-14
634, 3.77442e-06, 5.27447e-07, 1.76363e-06, 6.97220e-14
635, 1.78555e-06, 2.49518e-07, 7.73977e-07, 3.68594e-14
636, 1.55616e-06, 2.17462e-07, 1.59691e-06, 6.03961e-14
637, 1.91983e-06, 2.68283e-07, 2.42292e-06, 4.10783e-14
638, 3.20160e-06, 4.47401e-07, 1.12007e-06, 5.08482e-14
639, 1.64495e-06, 2.29870e-07, 1.12858e-06, 4.64073e-14
640, 1.60092e-06, 2.23718e-07, 1.74093e-06, 5.19584e-14
641, 2.06671e-06, 2.88807e-07, 3.35113e-06, 5.06262e-14
642, 3.58631e-06, 5.01161e-07, 9.23084e-07, 6.30607e-14
643, 1.66490e-06, 2.32657e-07, 7.84873e-07, 4.28546e-14
644, 1.66289e-06, 2.32377e-07, 1.44280e-06, 4.90719e-14
645, 1.87876e-06, 2.62543e-07, 4.01961e-06, 7.32747e-15
646, 6.12866e-06, 8.56435e-07, 4.95487e-07, 1.06581e-13
647, 1.86250e-06, 2.60271e-07, 6.30042e-07, 3.19744e-14
648, 1.43863e-06, 2.01038e-07, 1.69789e-06, 4.92939e-14
649, 1.80618e-06, 2.52401e-07, 2.79451e-06, 7.68274e-14
650, 2.37303e-06, 3.31613e-07, 5.79381e-06, 3.30846e-14
651, 4.57277e-06, 6.39011e-07, 3.58214e-07, 8.26006e-14
652, 1.66646e-06, 2.32875e-07, 2.77952e-07, 3.06422e-14
653, 1.60266e-06, 2.23959e-07, 1.49805e-06, 5.92859e-14
654, 2.14063e-06, 2.99138e-07, 3.66499e-06, 4.26326e-14
655, 4.10340e-06, 5.73421e-07, 1.44551e-06, 5.50671e-14
656, 1.68610e-06, 2.35620e-07, 1.48956e-06, 3.17524e-14
657, 1.44180e-06, 2.01481e-07, 1.87347e-06, 3.75255e-14
658, 1.72041e-06, 2.40415e-07, 3.23278e-06, 5.88418e-14
659, 2.42575e-06, 3.38981e-07, 3.85192e-06, 4.99600e-14
660, 2.73174e-06, 3.81741e-07, 5.84221e-07, 4.04121e-14
661, 1.42472e-06, 1.99094e-07, 6.24690e-07, 3.44169e-14
662, 1.51088e-06, 2.11135e-07, 9.56282e-07, 3.70814e-14
663, 1.80022e-06, 2.51567e-07, 3.29452e-06, 2.88658e-14
664, 3.87337e-06, 5.41275e-07, 1.03536e-06, 4.84057e-14
665, 1.41329e-06, 1.97497e-07, 9.19149e-07, 1.95399e-14
666, 1.31172e-06, 1.83303e-07, 1.71020e-06, 3.57492e-14
667, 1.61106e-06, 2.25135e-07, 2.74988e-06, 4.24105e-14
668, 3.21394e-06, 4.49125e-07, 2.12447e-06, 4.19664e-14
669, 1.57263e-06, 2.19764e-07, 3.43452e-07, 2.10942e-14
670, 1.12811e-06, 1.57645e-07, 6.15609e-07, 2.68674e-14
671, 1.41541e-06, 1.97794e-07, 1.35561e-06, 2.28706e-14
672, 2.43485e-06, 3.40253e-07, 1.19787e-06, 3.30846e-14
673, 1.66511e-06, 2.32687e-07, 1.68988e-06, 3.46390e-14
674, 1.07674e-06, 1.50467e-07, 1.05364e-06, 1.39888e-14
675, 1.24572e-06, 1.74081e-07, 1.15629e-06, 1.93179e-14
676, 1.28855e-06, 1.80066e-07, 5.22510e-07, 1.70974e-14
677, 1.18675e-06, 1.65839e-07, 4.71490e-07, 1.37668e-14
678, 1.02682e-06, 1.43491e-07, 2.47723e-07, 9.10383e-15
679, 9.76129e-07, 1.36407e-07, 8.59549e-07, 2.22045e-14

==> results/minsurf/Newton/Newton.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
1,  9.7926e-01, 1.3685e-01, 4.4604e+01, 2.8717e-01
2,  9.3159e-01, 1.3018e-01, 1.6965e+01, 1.4061e-01
3,  9.4479e-01, 1.3203e-01, 1.1434e+00, 1.1670e-02
4,  7.4113e-01, 1.0357e-01, 3.6186e+00, 4.2744e-03
5,  7.4599e-01, 1.0425e-01, 3.4475e+00, 3.9731e-02
6,  7.3865e-01, 1.0322e-01, 1.4562e+00, 2.6670e-02
7,  7.2513e-01, 1.0133e-01, 9.1773e-01, 1.2894e-03
8,  7.1299e-01, 9.9635e-02, 1.0193e+00, 1.0258e-03
9,  7.1734e-01, 1.0024e-01, 7.0554e-01, 1.0688e-02
10,  4.5184e-01, 6.3141e-02, 3.6087e+00, 2.2687e-02
11,  4.6995e-01, 6.5672e-02, 1.2198e+00, 1.3056e-02
12,  4.4008e-01, 6.1498e-02, 5.6022e-01, 7.6311e-03
13,  3.6063e-01, 5.0396e-02, 7.9794e-01, 5.2068e-03
14,  3.3979e-01, 4.7483e-02, 4.7308e-01, 1.5250e-04
15,  3.3670e-01, 4.7051e-02, 3.2790e-01, 4.9944e-03
16,  2.5892e-01, 3.6182e-02, 7.5116e-01, 2.7750e-03
17,  2.6188e-01, 3.6596e-02, 3.3050e-01, 2.5615e-03
18,  2.0449e-01, 2.8576e-02, 2.5965e-01, 8.3261e-04
19,  1.3461e-01, 1.8811e-02, 1.9182e-01, 1.6501e-03
20,  1.0041e-01, 1.4031e-02, 2.5566e-01, 5.2867e-04
21,  1.1152e-01, 1.5584e-02, 3.0967e-01, 7.8625e-05
22,  8.0253e-02, 1.1215e-02, 7.3237e-02, 2.5374e-04
23,  4.6914e-02, 6.5559e-03, 5.1918e-02, 1.1844e-04
24,  1.3098e-02, 1.8303e-03, 1.0670e-02, 3.7162e-05
25,  1.5373e-03, 2.1482e-04, 7.4259e-03, 5.9727e-06
26,  2.2195e-05, 3.1016e-06, 9.3638e-04, 8.0571e-08
27,  5.9460e-09, 8.3090e-10, 1.5385e-05, 1.9657e-11


==> results/minsurf/TL-RAS/SD8_OV2.csv <==
iter, rr_norm, r_norm, s_norm, e_diff
 1, 9.0325e-01, 1.2622e-01, 2.4617e+01, 3.9876e-01
 2, 1.2161e+00, 1.6995e-01, 1.4016e+01, 1.4172e-01
 3, 6.0413e-01, 8.4422e-02, 2.9114e+00, 2.6278e-02
 4, 2.4809e-01, 3.4668e-02, 9.0908e-01, 1.2831e-02
 5, 2.3980e-01, 3.3510e-02, 9.3650e-01, 3.1873e-03
 6, 1.0722e-01, 1.4983e-02, 6.0010e-01, 1.6283e-03
 7, 8.3643e-02, 1.1688e-02, 3.5568e-01, 6.6014e-04
 8, 4.8215e-02, 6.7378e-03, 2.4715e-01, 3.3418e-04
 9, 3.3536e-02, 4.6864e-03, 1.6365e-01, 1.5476e-04
10, 2.0520e-02, 2.8675e-03, 1.1225e-01, 7.5818e-05
11, 1.4851e-02, 2.0753e-03, 7.6736e-02, 3.5361e-05
12, 9.3079e-03, 1.3007e-03, 5.2583e-02, 1.7418e-05
13, 6.8292e-03, 9.5433e-04, 3.6419e-02, 8.1300e-06
14, 4.3298e-03, 6.0506e-04, 2.4962e-02, 4.0067e-06
15, 3.2083e-03, 4.4833e-04, 1.7423e-02, 1.8741e-06
16, 2.0504e-03, 2.8653e-04, 1.1963e-02, 9.2561e-07
17, 1.5311e-03, 2.1397e-04, 8.3909e-03, 4.3438e-07
18, 9.8530e-04, 1.3769e-04, 5.7757e-03, 2.1525e-07
19, 7.4005e-04, 1.0342e-04, 4.0631e-03, 1.0140e-07
20, 4.7928e-04, 6.6975e-05, 2.8044e-03, 5.0425e-08
21, 3.6143e-04, 5.0507e-05, 1.9763e-03, 2.3844e-08
22, 2.3551e-04, 3.2911e-05, 1.3678e-03, 1.1898e-08
23, 1.7804e-04, 2.4880e-05, 9.6469e-04, 5.6454e-09
24, 1.1671e-04, 1.6309e-05, 6.6943e-04, 2.8256e-09
25, 8.8336e-05, 1.2344e-05, 4.7227e-04, 1.3448e-09
26, 5.8245e-05, 8.1393e-06, 3.2854e-04, 6.7489e-10
27, 4.4095e-05, 6.1620e-06, 2.3175e-04, 3.2207e-10
28, 2.9243e-05, 4.0865e-06, 1.6160e-04, 1.6200e-10
29, 2.2127e-05, 3.0921e-06, 1.1395e-04, 7.7491e-11
30, 1.4759e-05, 2.0624e-06, 7.9628e-05, 3.9049e-11
31, 1.1155e-05, 1.5588e-06, 5.6117e-05, 1.8721e-11
32, 7.4826e-06, 1.0456e-06, 3.9298e-05, 9.4511e-12
33, 5.6470e-06, 7.8912e-07, 2.7676e-05, 4.5346e-12
34, 3.8093e-06, 5.3232e-07, 1.9420e-05, 2.2957e-12
35, 2.8697e-06, 4.0103e-07, 1.3667e-05, 1.1033e-12
36, 1.9465e-06, 2.7201e-07, 9.6083e-06, 5.5866e-13
37, 1.4636e-06, 2.0453e-07, 6.7572e-06, 2.7045e-13
38, 9.9808e-07, 1.3947e-07, 4.7592e-06, 1.3034e-13
